vAttention: Dynamic Memory Management for Serving LLMs without PagedAttention

PagedAttention is a popular approach for dynamic memory allocation in LLM serving systems. It enables on-demand allocation of GPU memory to mitigate KV cache fragmentation -- a phenomenon that crippled the batch size (and consequently throughput) in prior systems. However, in trying to allocate physical memory at runtime, PagedAttention ends up changing the virtual memory layout of the KV cache from contiguous to non-contiguous. Such a design leads to non-trivial programming and performance overheads. We present vAttention -- an approach that mitigates fragmentation in physical memory while retaining the contiguity of KV cache in virtual memory. We achieve this by decoupling the allocation of virtual and physical memory using CUDA virtual memory management APIs. We also introduce various LLM-specific optimizations to address the limitations of CUDA virtual memory support. Overall, vAttention is a simpler, portable, and performant alternative to PagedAttention: it supports various attention kernels out-of-the-box and improves LLM serving throughput by up to 1.23x compared to the use of PagedAttention-based kernels of FlashAttention and FlashInfer.

==> graphs/analysis_decode_throughput/data.csv <==
model;attn;ptokens;dtokens;nreqs;bs;qps;tp;model_latency;attn_latency;cpu_latency;batch_latency;throughput
Yi-6B-200K;FLASH_PAGED_16;1024;256;160;160;50;1;-1;-1;0;35.488;4508.566
Yi-6B-200K;FLASH_PAGED_16;1024;256;96;96;50;1;-1;-1;0;23.397;4103.09
Yi-6B-200K;FLASH_PAGED_16;1024;256;1;1;50;1;-1;-1;0;10.467;95.538
Yi-6B-200K;FLASH_PAGED_16;1024;256;8;8;50;1;-1;-1;0;11.461;698.019
Yi-6B-200K;FLASH_PAGED_16;1024;256;288;288;50;1;-1;-1;0;59.149;4869.059
Yi-6B-200K;FLASH_PAGED_16;1024;256;224;224;50;1;-1;-1;0;46.235;4844.815
Yi-6B-200K;FLASH_PAGED_16;1024;256;256;256;50;1;-1;-1;0;49.466;5175.272
Yi-6B-200K;FLASH_PAGED_16;1024;256;128;128;50;1;-1;-1;0;27.765;4610.121
Yi-6B-200K;FLASH_PAGED_16;1024;256;192;192;50;1;-1;-1;0;39.466;4864.947
Yi-6B-200K;FLASH_PAGED_16;1024;256;16;16;50;1;-1;-1;0;12.519;1278.057
Yi-6B-200K;FLASH_PAGED_16;1024;256;320;320;50;1;-1;-1;0;63.985;5001.172
Yi-6B-200K;FLASH_PAGED_16;1024;256;64;64;50;1;-1;-1;0;19.189;3335.244
Yi-6B-200K;FLASH_PAGED_16;1024;256;4;4;50;1;-1;-1;0;11.14;359.066
Yi-6B-200K;FLASH_PAGED_16;1024;256;32;32;50;1;-1;-1;0;14.455;2213.767
Yi-6B-200K;FLASH_PAGED_16;1024;256;2;2;50;1;-1;-1;0;10.971;182.299
Yi-34B-200K;FLASH_PAGED_16;1024;256;160;160;50;2;-1;-1;0;75.936;2107.038
Yi-34B-200K;FLASH_PAGED_16;1024;256;192;192;50;2;-1;-1;0;83.855;2289.667
Yi-34B-200K;FLASH_PAGED_16;1024;256;32;32;50;2;-1;-1;0;39.725;805.538
Yi-34B-200K;FLASH_PAGED_16;1024;256;288;288;50;2;-1;-1;0;124.546;2312.399
Yi-34B-200K;FLASH_PAGED_16;1024;256;224;224;50;2;-1;-1;0;95.787;2338.522
Yi-34B-200K;FLASH_PAGED_16;1024;256;4;4;50;2;-1;-1;0;38.701;103.357
Yi-34B-200K;FLASH_PAGED_16;1024;256;256;256;50;2;-1;-1;0;101.175;2530.269
Yi-34B-200K;FLASH_PAGED_16;1024;256;2;2;50;2;-1;-1;0;39.496;50.638
Yi-34B-200K;FLASH_PAGED_16;1024;256;320;320;50;2;-1;-1;0;120.157;2663.182
Yi-34B-200K;FLASH_PAGED_16;1024;256;8;8;50;2;-1;-1;0;37.208;215.008
Yi-34B-200K;FLASH_PAGED_16;1024;256;96;96;50;2;-1;-1;0;54.453;1762.988
Yi-34B-200K;FLASH_PAGED_16;1024;256;128;128;50;2;-1;-1;0;59.528;2150.249
Yi-34B-200K;FLASH_PAGED_16;1024;256;64;64;50;2;-1;-1;0;45.592;1403.755
Yi-34B-200K;FLASH_PAGED_16;1024;256;16;16;50;2;-1;-1;0;40.619;393.904
Yi-34B-200K;FLASH_PAGED_16;1024;256;1;1;50;2;-1;-1;0;38.754;25.804
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;160;160;50;2;-1;-1;0;35.805;4468.65
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;192;192;50;2;-1;-1;0;41.366;4641.493
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;32;32;50;2;-1;-1;0;26.177;1222.447
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;288;288;50;2;-1;-1;0;59.309;4855.924
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;224;224;50;2;-1;-1;0;48.032;4663.558
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;4;4;50;2;-1;-1;0;24.317;164.494
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;256;256;50;2;-1;-1;0;52.569;4869.79
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;2;2;50;2;-1;-1;0;24.28;82.372
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;320;320;50;2;-1;-1;0;66.313;4825.6
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;8;8;50;2;-1;-1;0;24.875;321.608
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;96;96;50;2;-1;-1;0;30.548;3142.595
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;128;128;50;2;-1;-1;0;32.618;3924.214
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;64;64;50;2;-1;-1;0;27.329;2341.835
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;16;16;50;2;-1;-1;0;25.112;637.146
Meta-Llama-3-8B;FLASH_PAGED_16;1024;256;1;1;50;2;-1;-1;0;23.488;42.575


==> graphs/analysis_decode_throughput/memutil.csv <==
model;used;free
Yi-6B;32;48
Llama-3-8B;56;104
Yi-34B;148;12

==> graphs/analysis_fa_decode_paged/data.csv <==
num_heads;head_size;attn_type;bs;seqlen;duration_paged;duration_nonpaged;decode_speedup
32;128;gqa;1;1K;0.032;0.03;1.07
32;128;gqa;1;2K;0.056;0.052;1.08
32;128;gqa;1;4K;0.104;0.096;1.09
32;128;gqa;1;8K;0.2;0.183;1.09
32;128;gqa;1;16K;0.395;0.361;1.09
32;128;gqa;1;32K;0.779;0.71;1.1
32;128;gqa;4;1K;0.033;0.03;1.08
32;128;gqa;4;2K;0.056;0.052;1.08
32;128;gqa;4;4K;0.106;0.098;1.08
32;128;gqa;4;8K;0.203;0.186;1.09
32;128;gqa;4;16K;0.396;0.361;1.1
32;128;gqa;4;32K;0.784;0.716;1.1
32;128;gqa;8;1K;0.033;0.03;1.08
32;128;gqa;8;2K;0.059;0.055;1.08
32;128;gqa;8;4K;0.109;0.1;1.09
32;128;gqa;8;8K;0.204;0.189;1.08
32;128;gqa;8;16K;0.399;0.363;1.1
32;128;gqa;8;32K;0.785;0.717;1.1
32;128;gqa;16;1K;0.036;0.033;1.08
32;128;gqa;16;2K;0.066;0.061;1.08
32;128;gqa;16;4K;0.116;0.11;1.06
32;128;gqa;16;8K;0.221;0.2;1.11
32;128;gqa;16;16K;0.419;0.389;1.08
32;128;gqa;16;32K;0.816;0.768;1.06
32;128;gqa;32;1K;0.064;0.064;1.0
32;128;gqa;32;2K;0.114;0.115;0.99
32;128;gqa;32;4K;0.215;0.214;1.01
32;128;gqa;32;8K;0.412;0.415;0.99
32;128;gqa;32;16K;0.827;0.801;1.03
32;128;gqa;32;32K;1.612;1.597;1.01


==> graphs/analysis_fi_prefill_paged/data.csv <==
pagesize;cl;bs;nonpaged;paged;overhead
16;1024;1;0.151;0.19;26
16;1024;2;0.239;0.282;18
16;1024;4;0.377;0.41;9
16;1024;8;0.626;0.681;9
16;1024;16;1.064;1.157;9
16;2048;1;0.393;0.443;13
16;2048;2;0.606;0.669;10
16;2048;4;0.998;1.13;13
16;2048;8;1.79;2.004;12
16;2048;16;3.333;3.72;12
16;4096;1;1.039;1.148;10
16;4096;2;1.787;1.98;11
16;4096;4;3.238;3.644;13
16;4096;8;6.169;6.922;12
16;4096;16;12.17;13.744;13
16;8192;1;3.24;3.672;13
16;8192;2;6.117;6.896;13
16;8192;4;11.943;13.497;13
16;8192;8;23.515;26.577;13
16;8192;16;46.671;52.886;13
16;16384;1;11.925;13.563;14
16;16384;2;23.424;26.512;13
16;16384;4;46.419;52.706;14
16;16384;8;92.735;105.164;13
16;16384;16;185.721;210.444;13
16;32768;1;45.49;51.517;13
16;32768;2;91.15;103.065;13
16;32768;4;183.771;207.486;13
16;32768;8;370.746;418.37;13
16;32768;16;743.492;838.635;13


==> graphs/analysis_paged/data.csv <==
model;bs;cl;fa;fa_paged;fi;fi_paged;fi_paged_nonpaged
llama-3-8B;1;1K;1;1.06;0.6;0.67;1.16
llama-3-8B;1;2K;1;1.05;0.59;0.73;1.25
llama-3-8B;1;4K;1;1.18;0.8;0.9;1.12
llama-3-8B;1;8K;1;1.22;0.93;1.04;1.13
llama-3-8B;1;16K;1;1.27;0.98;1.10;1.12
llama-3-8B;1;32K;1;1.28;1;1.13;1.12

==> graphs/analysis_vllm_blocksize/data.csv <==
model;bs;cl;16;32;64;128
yi-6B;1;16K;74;86;240;152
yi-6B;2;16K;131;141;433;259
yi-6B;4;16K;247;249;798;473
yi-6B;8;16K;471;478;1526;913
yi-6B;16;16K;936;932;2962;1787
llama-3-8B;1;16K;113;122;288;190
llama-3-8B;2;16K;166;180;485;324
llama-3-8B;4;16K;301;300;872;539
llama-3-8B;8;16K;542;554;1649;1011
llama-3-8B;16;16K;1039;1039;2625;1949

==> graphs/eval_batch_size/data.csv <==
model;2MB;256KB;128KB;64KB
Yi-6B;187;232;238;240
Llama-3-8B;203;250;255;258
Yi-34B;56;66;67;68

==> graphs/eval_decode_latency/new/data.csv <==
sync	async
0.037988016	0.037844082
0.031270952	0.030859842
0.03034389	0.030491795
0.030628561	0.030590669
0.030586283	0.030187525
0.030588897	0.030072591
0.030540377	0.03027566
0.030518416	0.030042656
0.030208687	0.030268757
0.030321639	0.030506932
0.030329603	0.030255262
0.030338972	0.030327271
0.03032824	0.030742705
0.030331436	0.030267883
0.030289378	0.029981458
0.030326528	0.030457258
0.03055749	0.030231846
0.03034395	0.030032014
0.030580682	0.030497322
0.030617371	0.030352842
0.030674808	0.030448411
0.030648569	0.030545202
0.030618603	0.030154823
0.030518556	0.030202131
0.030663357	0.03033537
0.030661713	0.030526337
0.030451572	0.030271491
0.03051002	0.030666169
0.030531611	0.030393749
0.03039768	0.030444063
0.030598706	0.030662421
0.030529467	0.030305404
0.03088457	0.03043696
0.030398773	0.030618429
0.030553892	0.030127681
0.030528565	0.030388589
0.030799511	0.030229261
0.030435591	0.030152838
0.030283567	0.030267203
0.030342918	0.030637504
0.030731554	0.03044741
0.030502937	0.030210637
0.030348669	0.030364144
0.030631447	0.030242616
0.030127225	0.030503995
0.030310798	0.03057602
0.030417117	0.030433292
0.030327159	0.030385404
0.030351144	0.030650078
0.030836209	0.03026005
0.030566876	0.030312918
0.030667505	0.030491371
0.030788881	0.030451005
0.03035438	0.030157629
0.030350602	0.030686817
0.030433287	0.030264147
0.030458284	0.030120278
0.030355191	0.030268104
0.03074522	0.030179739
0.030439899	0.030314811
0.030493259	0.030825847
0.030610403	0.030491441
0.030625877	0.030413095
0.03075062	0.030675526
0.030854814	0.030088679
0.030385658	0.030370275
0.030520269	0.030797974
0.030564923	0.030262093
0.030600679	0.030467196
0.030375269	0.030565429
0.03061678	0.030402075
0.030399043	0.030480892
0.030733778	0.030787264
0.031386307	0.030460945
0.030828525	0.030307537
0.030704684	0.031139994
0.030787458	0.030384001
0.037480118	0.030537978
0.030384045	0.030635911
0.037729083	0.03262561
0.030532252	0.030965979
0.030436072	0.030667701
0.030661202	0.030360587
0.030743307	0.030634899
0.030619515	0.030515136
0.030931086	0.030438482
0.030427015	0.030704289
0.030272286	0.0307314
0.030743657	0.030552386
0.030680719	0.030456757
0.037686553	0.030720329
0.030726945	0.030108826
0.030523306	0.030276981
0.030390758	0.030614171
0.030936336	0.030493556
0.030413911	0.030486492
0.030543352	0.030468919
0.030695076	0.030433072
0.030690979	0.030400191
0.030544876	0.030571441
0.030878589	0.030306465
0.030731894	0.030507121
0.031238461	0.030757859
0.031222812	0.030293211
0.030506915	0.030599113
0.030523476	0.03065141
0.037833759	0.03046933
0.030712659	0.03073689
0.030538534	0.030670426
0.030856176	0.030420529
0.030560194	0.03048002
0.030353187	0.030821148
0.031048045	0.030627886
0.030440471	0.030526687
0.030382261	0.030811309
0.030802526	0.030643716
0.030585963	0.030621204
0.030335434	0.030591822
0.030756451	0.030534743
0.030805672	0.030424155
0.030294307	0.030809205
0.030682913	0.030290035
0.030709402	0.030579586
0.030465367	0.030720951
0.031317237	0.030660177
0.03072901	0.030584585
0.030521712	0.030865912
0.030928672	0.030374453
0.030717108	0.030424186
0.030318783	0.03076336
0.03079883	0.030577974
0.030842	0.030555111
0.030504871	0.03075839
0.030968928	0.030511879
0.030734339	0.030671458
0.030838714	0.030707245
0.030923873	0.030745245
0.030969226	0.030675024
0.030534895	0.03080096
0.030784502	0.030382458
0.030969097	0.030678682
0.030874691	0.030618509
0.030989106	0.030471174
0.030747492	0.030687909
0.030609915	0.030728254
0.030635132	0.030687368
0.030414228	0.030229392
0.030460334	0.030529553
0.030873899	0.030350979
0.030614864	0.030662973
0.030267943	0.030975342
0.030545104	0.030735888
0.030855765	0.03058687
0.030299152	0.030604512
0.031033338	0.030486192
0.031020113	0.030427242
0.030568075	0.030850613
0.03079432	0.030642093
0.030806763	0.030625291
0.03070894	0.030695213
0.03084238	0.030382739
0.030949421	0.030413626
0.030855345	0.030920163
0.031288034	0.030819305
0.030921048	0.030740747
0.030872476	0.030930792
0.031271834	0.03055487
0.031039931	0.030863768
0.0308317	0.030824935
0.031325846	0.031954536
0.031245135	0.030914752
0.030979777	0.030984893
0.034191004	0.030823733
0.031844898	0.030843059
0.030973225	0.031208903
0.031374137	0.03065667
0.030885392	0.030701824
0.030589165	0.030935611
0.030834685	0.030964145
0.030740971	0.030525635
0.030699322	0.030831036
0.037967909	0.030787865
0.030929975	0.030800288
0.030650811	0.030933618
0.031129618	0.030735608
0.030750228	0.030562333
0.030713148	0.031874191
0.031300628	0.030882702
0.038052517	0.030896579
0.030924715	0.030952012
0.031296602	0.030846936
0.037420454	0.030820718
0.030946374	0.030978642
0.031180534	0.030626093
0.031195622	0.030707776
0.030927088	0.031108695
0.031331677	0.031021512
0.031084424	0.030970947
0.030755478	0.031037572
0.031175073	0.030749344
0.031283426	0.031030549
0.031133245	0.03089197
0.031476748	0.030992488
0.031252008	0.030855953
0.030785313	0.031302928
0.031526181	0.030790941
0.031293866	0.030845332
0.030623711	0.031558696
0.031029901	0.030863997
0.030733655	0.031094028
0.030913628	0.031248056
0.031253553	0.031064473
0.030915592	0.031133461
0.030721179	0.030985786
0.03120891	0.030863226
0.037819074	0.031037141
0.031367817	0.031125597
0.03131575	0.030701674
0.030921063	0.030756276
0.031009727	0.031317455
0.031402962	0.030882161
0.031287056	0.031042761
0.030948113	0.031076625
0.031258803	0.030807512
0.031160088	0.030937916
0.030834641	0.03118618
0.031219309	0.030970506
0.03133743	0.03082269
0.031047269	0.030845643
0.031530901	0.030827519
0.031195354	0.030977851
0.031044142	0.031366767
0.031452635	0.031057599
0.031216845	0.031100941
0.030903119	0.031409988
0.031684247	0.030869448
0.031248834	0.031198262
0.03109102	0.033984038
0.031440933	0.031944828
0.031289541	0.031031821
0.031087534	0.030931143
0.03139639	0.0307958
0.031063319	0.031138802
0.031370011	0.031143871
0.03138521	0.031056627
0.031153848	0.030903001
0.031120124	0.031025249
0.031169547	0.030871411
0.031314868	0.031016713
0.031137867	0.031210465
0.031609348	0.030907719
0.031377024	0.031283883
0.031200284	0.031128773
0.031342139	0.030901557
0.031081712	0.030909363
0.03120332	0.031385983
0.031633162	0.030758881
0.03154095	0.031123552
0.031217446	0.031150623
0.031609939	0.030994651
0.031539627	0.03109362
0.031011772	0.031473138
0.038841212	0.030980949
0.031220492	0.030686149
0.031111879	0.031803677
0.031539667	0.031313661
0.031191548	0.031141489
0.031220131	0.031293664
0.031359501	0.031136419
0.031545549	0.031012208
0.031159758	0.032016584
0.038136888	0.031225316
0.031381202	0.03102979
0.031093214	0.031095763
0.031332702	0.030943434
0.038126048	0.031205439
0.031299539	0.031290227
0.032171358	0.031060297
0.031390018	0.031304974
0.031276607	0.031303621
0.032195663	0.031097286
0.03119816	0.03120585
0.031052158	0.031425349
0.031263042	0.03089593
0.031323764	0.0312601
0.031220071	0.03119022
0.03156263	0.031032606
0.031593188	0.031187425
0.031012043	0.03138832
0.031695298	0.03122762
0.031350665	0.030998492
0.031297877	0.031442942
0.031576706	0.031241146
0.031505645	0.031303963
0.031269723	0.031385585
0.031445131	0.03107256
0.031387714	0.031079624
0.031343431	0.031567936
0.031513439	0.031057762
0.03157816	0.031125068
0.031139029	0.031169702
0.031454398	0.03098652
0.031508369	0.031298432
0.031590323	0.031203586
0.031726716	0.031230956
0.031578991	0.031434217
0.031661916	0.031504757
0.031369029	0.031640701
0.031408523	0.031417716
0.031263321	0.031400975
0.031695288	0.031136469
0.031190926	0.031089943
0.031030878	0.031608702
0.031641017	0.031137912
0.03172848	0.03129182
0.031308316	0.031402206
0.034121979	0.031313796
0.032534246	0.03122276
0.031379078	0.031242398
0.031852421	0.031331824
0.031737477	0.031231347
0.031289962	0.0312705
0.031797449	0.031081717
0.031732678	0.031633583
0.031181409	0.031586701
0.031710507	0.031414699
0.038078584	0.031347704
0.031197769	0.031442161
0.031549106	0.031181474
0.031686211	0.031245593
0.031295822	0.031587242
0.031625278	0.031264188
0.03171761	0.031390054
0.031436596	0.031391045
0.031676463	0.031112284
0.031646537	0.030994544
0.031865697	0.031316355
0.031789795	0.031161326
0.031549215	0.031156456
0.031440743	0.031472067
0.031691371	0.031321896
0.031680922	0.031354377
0.031308246	0.031596941
0.031631769	0.031288934
0.031405097	0.031355408
0.031264685	0.031597171
0.031745131	0.031176043
0.031645375	0.031640762
0.031297545	0.031556044
0.031457925	0.031253278
0.031512637	0.031116142
0.031407861	0.031571261
0.031756592	0.031426792
0.031818699	0.031790081
0.031599068	0.031503585
0.031999627	0.031229975
0.031712691	0.031318841
0.031582597	0.031377971
0.031778072	0.030979235
0.031714113	0.031290557
0.03157292	0.031648678
0.031705328	0.031337375
0.031526002	0.031636654
0.031703754	0.031524575
0.031825081	0.031407115
0.03174988	0.031269689
0.031860036	0.031529335
0.032715363	0.031117364
0.032486325	0.031498987
0.031580845	0.031328368
0.032070599	0.031502624
0.031747406	0.031604304
0.031768726	0.031936405
0.03203923	0.031415601
0.031817707	0.031448382
0.031660152	0.031755957
0.03199032	0.031482647
0.031755702	0.031367091
0.031359871	0.032823362
0.031768945	0.032219975
0.038575025	0.031749004
0.031532103	0.031768401
0.032146971	0.031384002
0.031780758	0.031670758
0.031628192	0.031734197
0.031882908	0.031451959
0.031821393	0.03151157
0.031735984	0.031493306
0.031780927	0.031477036
0.03172323	0.031740428
0.031428519	0.031429036
0.031951106	0.031571442
0.031925818	0.031592912
0.031299168	0.031551486
0.032002421	0.03146341
0.031909568	0.031487616
0.031799512	0.031536507
0.031903817	0.031278665
0.031929775	0.031346512
0.038705408	0.031772197
0.032115874	0.031651603
0.032183289	0.031421101
0.031702672	0.031781194
0.03222127	0.031619332
0.031889551	0.031770124
0.031892014	0.031681478
0.032121584	0.031524755
0.031909247	0.031662924
0.031727518	0.031698931
0.032175444	0.03139367
0.03176579	0.031621246
0.031414454	0.031808706
0.031982915	0.031719008
0.031675571	0.03178939
0.031384698	0.03212669
0.031881635	0.031700372
0.031886935	0.031630873
0.031790766	0.031978243
0.031877157	0.031625584
0.031863151	0.031862176
0.031700417	0.031798888
0.031996761	0.031700294
0.031816193	0.031845694
0.031903387	0.032006936
0.032279748	0.031426011
0.032109191	0.031775484
0.03167509	0.031897632
0.032311639	0.031665448
0.032065589	0.031800972
0.031811054	0.031485892
0.032240345	0.031715601
0.032144977	0.031774141
0.031878249	0.03185922
0.03222679	0.031517611
0.032131853	0.031689803
0.031737477	0.031937968
0.03217298	0.031667231
0.032210199	0.031870902
0.038420016	0.032134454
0.032044068	0.031625122
0.031727838	0.031727304
0.031529628	0.032031252
0.031975762	0.031613421
0.031982664	0.031857938
0.031996561	0.032121941
0.032308272	0.031577293
0.031899108	0.031682249
0.031735683	0.031896901
0.038953361	0.031713728
0.031867619	0.031782958
0.031496066	0.03190699
0.03216773	0.031576422
0.031788231	0.031692438
0.031634093	0.031964948
0.032316147	0.031732433
0.032117306	0.031933529
0.031772643	0.032064925
0.032175334	0.031656351
0.031779796	0.03182649
0.031930136	0.031690075
0.032001369	0.031510819
0.031975601	0.031603411
0.032116214	0.031839203
0.032104692	0.031745719
0.032056131	0.031640039
0.032039871	0.031862857
0.032398852	0.031646854
0.032125551	0.031932798
0.031852011	0.031909705
0.032246176	0.031819887
0.031926219	0.03203522
0.032358325	0.031766546
0.032168301	0.031830637
0.032064782	0.031726362
0.031715375	0.032227148
0.031913876	0.031740689
0.03206037	0.032161185
0.031615198	0.032004161
0.03211378	0.031630322
0.031876716	0.031738054
0.031740392	0.031827391
0.031977575	0.031773539
0.032928991	0.031938258
0.032203156	0.031799258
0.0326335	0.03186955
0.039193499	0.031766517
0.032401376	0.032124556
0.032470585	0.031866204
0.03229633	0.0319074
0.032116624	0.03188585
0.032413068	0.031936084
0.032013221	0.031726943
0.031934775	0.031958495
0.032331997	0.03154333
0.032203907	0.032028307
0.03206582	0.03205197
0.032452201	0.031820438
0.032316588	0.032006696
0.032104702	0.032128274
0.032243682	0.032073901
0.032276162	0.031678873
0.032095286	0.032108476
0.032642055	0.032079682
0.032458343	0.031750286
0.031943971	0.032448892
0.032531359	0.031930122
0.031999295	0.032145615
0.032179692	0.0322936
0.03244613	0.032152698
0.032213846	0.032088317
0.03205012	0.032262353
0.032379114	0.031857095
0.032139928	0.031828312
0.031950233	0.032101843
0.032654839	0.03168287
0.032271174	0.031941202
0.032092198	0.03233052
0.032425582	0.032029768
0.032314243	0.0320526
0.032262247	0.032203292
0.032545345	0.032065305
0.032324282	0.031948877
0.032080497	0.03201466
0.032343258	0.031933438
0.032384425	0.031950039
0.032131643	0.032110539
0.032361141	0.031983251
0.032421173	0.032023907
0.032195642	0.0320149
0.032581383	0.032103155
0.03232303	0.032019609
0.032249953	0.032048573
0.031940475	0.032011063
0.032367382	0.032289984
0.032083933	0.032478967
0.032525808	0.032031141
0.032256817	0.032390102
0.032073314	0.032160041
0.032615536	0.032145594
0.032252879	0.032075463
0.03201222	0.032314981
0.032422916	0.032188886
0.032200471	0.032371096
0.032050661	0.03244816
0.039433678	0.032147057
0.032460286	0.032145956
0.032225799	0.032242867
0.03323339	0.031999962
0.032572716	0.032172895
0.032369807	0.032071255
0.032625084	0.031938267
0.032682651	0.032146476
0.032265873	0.032405991
0.03291739	0.031922057
0.032722856	0.032236905
0.033221028	0.032155993
0.032548129	0.031995213
0.032851638	0.032358062
0.033235594	0.032273904
0.032502069	0.032909613
0.032545114	0.032193043
0.032424245	0.032263235
0.032719259	0.032186812
0.032850365	0.032161615
0.032334661	0.032493284
0.032618682	0.032252635
0.032713598	0.032188375
0.032530027	0.032264587
0.032450408	0.032380273
0.032710323	0.032176352
0.032552569	0.032695342
0.032967773	0.032435837
0.032781036	0.032336962
0.032823554	0.032434644
0.032886633	0.032374913
0.032888295	0.032445114
0.032501684	0.032590947
0.032664627	0.032144341
0.032760317	0.032177755
0.032411434	0.032491721
0.032687351	0.032305944
0.032592833	0.032349666
0.0329389	0.032696645
0.032892513	0.032233608
0.032463001	0.032103636
0.032812744	0.0324803
0.032921708	0.032535042
0.032736592	0.032483766
0.032645482	0.032556754
0.032704172	0.032403347
0.032679496	0.032390132
0.03260132	0.032457768
0.032844113	0.032428363
0.032700785	0.032429215
0.032548441	0.032334808
0.032823444	0.032299823
0.032857247	0.032497873
0.032861535	0.032404008
0.032880771	0.033292247
0.032969938	0.032569718
0.032685808	0.032299242
0.032814618	0.032572423
0.032667523	0.032254097
0.032539975	0.032484207
0.032710043	0.032243808
0.032523755	0.032527599
0.032766478	0.032499075
0.032765936	0.032259367
0.032881053	0.03249649
0.032680097	0.032473276
0.032771457	0.032339948
0.032828133	0.032395992
0.032796013	0.033178274
0.032812514	0.032156054
0.03281089	0.032435326
0.032837831	0.032700812
0.039366695	0.032449232
0.039704716	0.032562894
0.032706736	0.032516608
0.03289597	0.03249092
0.032969336	0.032574906
0.032811011	0.032696854
0.033067399	0.032418876
0.033279786	0.032608069
0.03289114	0.033349635
0.03291275	0.032192673
0.033163108	0.032280026
0.033055257	0.03243803
0.033216488	0.032373731
0.033010734	0.032505016
0.033083519	0.032611416
0.032914433	0.032570759
0.033042563	0.032661378
0.033012297	0.033145814
0.033128113	0.032475682
0.03295031	0.032697355
0.03296044	0.032644837
0.03280595	0.032530854
0.032760817	0.032221667
0.032755517	0.032920933
0.03305137	0.032441938
0.033014471	0.032564797
0.033040659	0.032672108
0.03277378	0.032483867
0.033043474	0.032684933
0.040057213	0.032398387
0.033092617	0.032557704
0.033117544	0.033157926
0.033160033	0.032624199
0.033058212	0.032279074
0.033095471	0.032749634
0.032717496	0.032771824
0.033665987	0.032541414
0.032901109	0.032433863
0.032945792	0.032934299
0.032980658	0.032705982
0.033145139	0.032745184
0.033371728	0.03282256
0.033064804	0.032571701
0.033250501	0.032695583
0.033109197	0.032823451
0.033387076	0.032783005
0.033197552	0.032772526
0.032999532	0.032938186
0.033090492	0.034384819
0.033219553	0.033311023
0.033024609	0.032866993
0.033095703	0.032946852
0.033228269	0.032670825
0.032965219	0.032586738
0.032913533	0.032574215
0.033418426	0.032929529
0.032986378	0.032841084
0.033244991	0.032489577
0.033011776	0.032716572
0.033300194	0.032748831
0.03334581	0.032513252
0.033073831	0.032483205
0.033190068	0.032850913
0.032874719	0.032899203
0.032908613	0.032783837
0.032841678	0.033024126
0.032913091	0.032646571
0.032972401	0.032775362
0.032787446	0.032862444
0.033143221	0.032701854
0.03317497	0.03258774
0.033317837	0.032595265
0.033254278	0.032599132
0.033337694	0.032855191
0.033126429	0.032747289
0.033166605	0.033310341
0.03322303	0.032678741
0.033516848	0.03276406
0.033306376	0.032889605
0.033217891	0.032547045
0.032927919	0.032650918
0.03336753	0.03261389
0.033228831	0.032778518
0.032798768	0.033003648
0.033102314	0.032807331
0.033026783	0.03266194
0.033086084	0.032985334
0.033258145	0.033359433
0.033478126	0.03280713
0.0333465	0.03305279
0.033350147	0.032559268
0.033367049	0.032825425
0.033395492	0.033100549
0.033421672	0.032853758
0.03333061	0.032948154
0.03327663	0.032855602
0.033320642	0.032676487
0.033150344	0.032656289
0.033329138	0.033191309
0.033265349	0.032840744
0.033283262	0.032966529
0.03336219	0.033055214
0.033291448	0.03264604
0.033773948	0.032838449
0.033496721	0.032519193
0.033476203	0.032476993
0.033182184	0.032765763
0.033373581	0.033089058
0.033614541	0.032745916
0.033425468	0.033033044
0.033426089	0.03326696
0.033189808	0.03294598
0.033383509	0.03292422
0.032999292	0.033086954
0.033116381	0.0329033
0.033057751	0.032942154
0.035850497	0.035542633
0.033019129	0.032765693
0.033366247	0.032787244
0.033408157	0.032985454
0.033411512	0.032788746
0.033259799	0.033109703
0.033345639	0.032995084
0.033416251	0.033056328
0.033606066	0.032946142
0.033288162	0.032869339
0.03345315	0.032758692
0.040417086	0.033044175
0.033371267	0.032986317
0.03344815	0.032862516
0.033409678	0.03298809
0.033587421	0.032793376
0.033794577	0.033009941
0.0337319	0.0328961
0.033162256	0.032994843
0.03373193	0.033045338
0.033388259	0.032743113
0.033284004	0.03293374
0.033511809	0.033017545
0.033609201	0.033038355
0.036630394	0.03322335
0.034740264	0.03277354
0.040225097	0.032853739
0.033408506	0.032864289
0.033532748	0.03294489
0.033536235	0.032903984
0.033559348	0.033072999
0.03327137	0.033005473
0.033353213	0.033111021
0.033299703	0.032958415
0.040668025	0.032893123
0.033440577	0.033013959
0.033243458	0.033547165
0.033646511	0.03286951
0.040331226	0.033111642
0.033513131	0.033268685
0.033700853	0.033101072
0.033710931	0.032797915
0.033476072	0.032965959
0.033932054	0.032882714
0.033555411	0.032828002
0.033603491	0.033150214
0.033877301	0.033127261
0.033687938	0.033001726
0.033543138	0.03310475
0.033575218	0.033049596
0.040254042	0.032951041
0.033709098	0.033076807
0.033620622	0.032971721
0.033602488	0.033050998
0.033848308	0.033162797
0.03767763	0.033020341
0.034636831	0.032890679
0.033702125	0.03299844
0.033520856	0.032979805
0.033465703	0.03311605
0.033459141	0.03295005
0.03354949	0.033076576
0.033701032	0.033356148
0.033674903	0.033037684
0.033820666	0.033336361
0.033719998	0.033418354
0.033776714	0.033309391
0.033719687	0.03315849
0.033904272	0.03331429
0.033922867	0.033247765
0.041094741	0.032962653
0.033850633	0.03321242
0.033583253	0.033240843
0.034005933	0.033016855
0.033933557	0.033208282
0.033782655	0.033353654
0.033953614	0.033167345
0.033767647	0.033428734
0.033897931	0.033422553
0.034051017	0.032978995
0.033508924	0.033477835
0.03367843	0.033113816
0.033918088	0.033290526
0.033954556	0.03316459
0.033724707	0.033005964
0.033944347	0.033128432
0.034038653	0.033033636
0.033756035	0.033281358
0.033492103	0.032983662
0.033700542	0.033152938
0.033565379	0.033012116
0.03422931	0.033098777
0.040289679	0.033440385
0.03349586	0.033363482
0.033622936	0.033293822
0.033853007	0.033290716
0.033792324	0.033579426
0.033872623	0.033192522
0.033725239	0.033295957
0.033962461	0.034029847
0.033854189	0.03333036
0.034066525	0.033381155
0.033955287	0.033755345
0.033981016	0.033271401
0.034107202	0.033259998
0.033937765	0.03330909
0.033948986	0.03321758
0.033944387	0.033366077
0.03661077	0.033207751
0.034919691	0.03326624
0.034120459	0.033416792
0.033925655	0.033433743
0.03381576	0.033217419
0.034034528	0.033398337
0.034028156	0.033171464
0.03404626	0.033191341
0.033641975	0.033200768
0.033881943	0.033343235
0.033899546	0.033233219
0.033878927	0.033240222
0.033510349	0.033210526
0.034026763	0.033327305
0.033826759	0.033237918
0.034036712	0.03354469
0.033925064	0.033450655
0.033853259	0.033389221
0.033880641	0.03365111
0.034134865	0.033501409
0.033849402	0.033336933
0.033796644	0.033516568
0.034245162	0.033077819
0.033891181	0.033423274
0.034133674	0.033596527
0.034014451	0.033265479
0.034140226	0.033377118
0.034125207	0.033530444
0.034223751	0.033275047
0.034356149	0.03335151
0.03407834	0.033451276
0.034060687	0.033630702
0.03431951	0.033626964
0.034075906	0.033520777
0.034006646	0.033364625
0.034013609	0.033429124
0.034262764	0.03358718
0.033781896	0.03335666
0.034245893	0.0334587
0.0337734	0.033373681
0.034114819	0.033457678
0.033873998	0.033502732
0.033795792	0.033719427
0.033922128	0.033468408
0.034079863	0.033829813
0.033835987	0.033469801
0.034182745	0.033694591
0.034000774	0.033599623
0.033882104	0.033480049
0.034117863	0.033554088
0.033814246	0.033473207
0.033971751	0.033832117
0.03395018	0.033746106
0.034146938	0.033435117
0.034203744	0.033868666
0.03406774	0.033436989
0.033809658	0.033552645
0.034004257	0.033433383
0.034115299	0.033476423
0.034178677	0.033370836
0.03401451	0.033705381
0.034221818	0.033527899
0.034008969	0.033649737
0.040997102	0.033402014
0.034289595	0.033505918
0.033911859	0.033665757
0.034082567	0.033688288
0.03453356	0.033491081
0.034055608	0.033630721
0.034064404	0.0338491
0.034285476	0.033599864
0.033948027	0.033345208
0.033899085	0.033911346
0.033974004	0.033634999
0.03401402	0.03356018
0.042177397	0.033612637
0.03404123	0.033350919
0.03380553	0.033554289
0.033995856	0.033644147
0.034393508	0.03357673
0.033920765	0.033593642
0.03408399	0.033751147
0.033899636	0.033604332
0.034068141	0.034011152
0.033950801	0.033806921
0.03422851	0.033661299
0.034033025	0.03387627
0.033972302	0.033844701
0.034169991	0.033656189
0.034168308	0.033642064
0.033851476	0.033561853
0.034040709	0.03375323
0.033929122	0.033564437
0.034262735	0.033561903
0.034264958	0.033637364
0.034080254	0.033799156
0.03424405	0.033800909
0.034230985	0.033753481
0.034096144	0.033655398
0.034379082	0.033898441
0.034752569	0.033629138
0.034020512	0.034173776
0.034166133	0.033887882
0.041428317	0.03363027
0.034104068	0.033786301
0.033806813	0.034027363
0.033905497	0.033839502
0.034185911	0.034011953
0.034150925	0.033878765
0.034255831	0.033727152
0.033782488	0.033831416
0.034276631	0.033684922
0.034419316	0.033681055
0.033985897	0.033674954
0.034357721	0.03405813
0.034432652	0.033789098
0.034482194	0.033758059
0.034257485	0.033910735
0.034370055	0.033715651
0.034215075	0.033851534
0.034026303	0.0339242
0.034268966	0.03383881
0.034334729	0.033734786
0.034354436	0.033914872
0.034552966	0.033661118
0.034498155	0.033907849
0.034584575	0.034210165
0.034571331	0.033873915
0.034634359	0.034061757
0.03460288	0.034340928
0.034798715	0.033946561
0.034500138	0.03372647
0.034618849	0.034021582
0.034195248	0.033607517
0.034256242	0.033803114
0.034375198	0.034264145
0.034314691	0.034085902
0.034061959	0.03416521
0.034462077	0.034314869
0.041008494	0.034093095
0.034312767	0.033852225
0.03438882	0.034099557
0.03457124	0.034012354
0.034387487	0.033918348
0.034541394	0.034254116
0.034327455	0.034118723
0.03457631	0.03391928
0.034440526	0.034231654
0.034589765	0.034043622
0.034576971	0.034001575
0.034378922	0.034119243
0.034750155	0.034050716
0.034460854	0.036010106
0.034593683	0.034741697
0.03468889	0.034256731
0.034645829	0.034231915
0.034666218	0.034495917
0.034761526	0.034056016
0.034586358	0.034249477
0.034375745	0.034052018
0.034682719	0.034039003
0.034638946	0.034257141
0.034488166	0.034528178
0.034473208	0.033851093
0.034441579	0.034172865
0.034198174	0.034103885
0.034247265	0.033976928
0.034452368	0.034013446
0.034555501	0.033974293
0.034848608	0.033831075
0.034174088	0.034102322
0.034631283	0.034146875
0.041618413	0.033966078
0.034470603	0.033923598
0.034353494	0.034108574
0.034821398	0.034123652
0.034485771	0.034345807
0.034615062	0.034370523
0.034705421	0.034313397
0.034553778	0.034201297
0.035440474	0.034082696
0.03458183	0.033918889
0.034392787	0.03427244
0.034934739	0.034428101
0.03478512	0.03369459
0.034779851	0.034252864
0.034538179	0.034350486
0.034958615	0.034209834
0.034397916	0.034301114
0.035528467	0.034258123
0.035529801	0.034494476
0.034856052	0.034296185
0.034753019	0.034230401
0.034687258	0.033855471
0.034439244	0.034144611
0.034236856	0.034394548
0.034441599	0.034043292
0.03442098	0.034114766
0.03426581	0.034221995
0.034482575	0.034316653
0.034341772	0.034149149
0.034558877	0.034269985
0.034595436	0.034134723
0.034640209	0.03422907
0.034364294	0.03424059
0.034871822	0.034171021
0.034743733	0.034272019
0.034667972	0.034434473
0.034612216	0.034104977
0.034718746	0.034302356
0.034940911	0.034434693
0.034953915	0.034093957
0.034644437	0.034303448
0.034714568	0.03469487
0.034899072	0.03436364
0.034711252	0.034131267
0.034738312	0.034454269
0.035053701	0.034228739
0.035061375	0.034490448
0.034585307	0.034511797
0.034777255	0.034446015
0.034814684	0.03441659
0.034772515	0.034599041
0.034534691	0.034394629
0.034749722	0.034329086
0.034783625	0.034471131
0.03449124	0.039760835
0.034741918	0.035359621
0.034805607	0.034622233
0.034751045	0.034230191
0.034685954	0.03436892
0.034800236	0.034364283
0.034494446	0.034355916
0.034586047	0.034406361
0.034374481	0.034361286
0.034671787	0.034534009
0.034713635	0.034281517
0.034570338	0.034322815
0.035073457	0.034297727
0.034878573	0.034476351
0.034693407	0.034559876
0.035220251	0.034730837
0.034648283	0.034459119
0.034854859	0.034402173
0.035142937	0.034153026
0.034901526	0.03442245
0.03489798	0.034546282
0.034905363	0.034355566
0.034840372	0.034618186
0.035031619	0.034456734
0.034843066	0.034316252
0.034916534	0.034724104
0.034982076	0.034223799
0.034885946	0.034448289
0.034636852	0.034444521
0.034848306	0.034470881
0.034991424	0.034459489
0.034694969	0.034247503
0.034429294	0.034310621
0.034779798	0.035669751
0.034981285	0.034550159
0.041573798	0.034492241
0.034829151	0.034591125
0.041762109	0.034559216
0.034681104	0.034635458
0.035057708	0.034708435
0.035253353	0.034415647
0.035074509	0.034520885
0.034915232	0.034758688
0.034764159	0.034333855
0.034881599	0.034627384
0.0352731	0.034676565
0.034939075	0.034439322
0.035111599	0.034530714
0.042243369	0.034460592
0.034956609	0.034515335
0.035118081	0.034587399
0.035057117	0.034398436
0.034743081	0.034398134
0.034886557	0.034611083
0.035159829	0.034407211
0.03486075	0.034731198
0.034826415	0.034775189
0.035100468	0.034542845
0.034654285	0.034558083
0.034928125	0.034443049
0.034934858	0.034440584
0.035015619	0.034241612
0.034785158	0.034591887
0.034784498	0.03454474
0.041886081	0.034459459
0.034889754	0.034725728
0.035217066	0.034404296
0.035007014	0.034531825
0.035135502	0.034557843
0.035368478	0.03451843
0.035403924	0.034855129
0.034871881	0.03446504
0.035192639	0.034581868
0.035177101	0.034527757
0.035007614	0.034548847
0.03517706	0.034704117
0.034894402	0.034377627
0.034875557	0.034613187
0.035287145	0.034719496
0.035177331	0.034691243
0.035125774	0.034788174
0.034918297	0.034598079
0.034948394	0.034694739
0.0348557	0.034683097
0.035226523	0.038483058
0.034864537	0.035591926
0.03477009	0.035076503
0.035180287	0.034697986
0.034992906	0.034527356
0.035101329	0.034578933
0.034929478	0.034757736
0.035065893	0.034745515
0.035885785	0.034508581
0.041265732	0.034707193
0.035400106	0.034627974
0.035301864	0.034702344
0.035012293	0.034584423
0.035040645	0.034704438
0.035236031	0.034909581
0.03517665	0.034567281
0.035146443	0.034783575
0.035464217	0.034657219
0.035384237	0.034702934
0.03539655	0.034623746
0.035468795	0.034525823
0.035506055	0.034567982
0.035452665	0.034766683
0.035173814	0.034712442
0.035376864	0.034519471
0.035306843	0.034436857
0.035062646	0.034809082
0.035153045	0.034598981
0.035050574	0.034586637
0.035381993	0.034922855
0.035227915	0.034830242
0.035125915	0.034664253
0.035131565	0.034829261
0.035038472	0.034797582
0.035003125	0.034760201
0.034790929	0.034639546
0.03534802	0.034723794
0.035084097	0.03456158
0.035035236	0.034585235
0.035075451	0.034864319
0.034985172	0.034985511
0.035292777	0.034723061
0.035078596	0.034886597
0.035258152	0.034617734
0.035142116	0.034718272
0.035192028	0.035010297
0.035063478	0.034884593
0.034849438	0.034713063
0.035312594	0.035100406
0.035300862	0.034846772
0.035191046	0.034676114
0.035607193	0.034774056
0.035277639	0.034972567
0.035303937	0.03477591
0.035374299	0.03493651
0.042033436	0.035724212
0.035315199	0.034778304
0.035586585	0.035041286
0.035424744	0.034906314
0.035277909	0.034856831
0.0352996	0.035048519
0.03541777	0.034979319
0.041726833	0.034907535
0.035316441	0.035147274
0.035258413	0.034704236
0.041498437	0.034940157
0.035413121	0.034730104
0.035413803	0.034747466
0.03524617	0.035138257
0.039702021	0.035224037
0.036160327	0.035083304
0.035350124	0.034850549
0.035436124	0.034881207
0.035380079	0.034796197
0.035329354	0.035156631
0.03548136	0.0346799
0.035639794	0.034921532
0.035461502	0.035069018
0.035429652	0.034994168
0.035504561	0.035087312
0.035411158	0.03511348
0.035547423	0.035087341
0.035473984	0.035230089
0.035349823	0.035376372
0.035542262	0.03473857
0.035657968	0.035004547
0.035325127	0.035044663
0.035426607	0.034866519
0.035722378	0.03520927
0.042531357	0.035357256
0.035622543	0.034938934
0.03571239	0.035052657
0.035566037	0.034922434
0.035231091	0.035100085
0.035644854	0.034772683
0.035323954	0.034894191
0.035622944	0.035106548
0.035590042	0.035242692
0.035417129	0.03494233
0.035601082	0.035160629
0.035540449	0.03500072
0.035255006	0.034864445
0.035547443	0.035108882
0.035531373	0.035130152
0.035298547	0.035057626
0.035545118	0.035189613
0.035479475	0.035181127
0.035447215	0.035288367
0.035601964	0.035074578
0.035639926	0.035213658
0.035465509	0.035199822
0.0359476	0.035035535
0.035510855	0.035257409
0.035588508	0.03505425
0.035680802	0.035116727
0.0355888	0.035223246
0.035402362	0.03495804
0.03557884	0.035226551
0.035839107	0.035259613
0.03546039	0.035074016
0.035325738	0.035183461
0.035685971	0.037111014
0.035162143	0.035819309
0.035620098	0.035321158
0.035600061	0.03527367
0.035359952	0.035211754
0.035491237	0.034992936
0.035794215	0.035079948
0.035353552	0.035126646
0.035533338	0.03510261
0.035538799	0.035052447
0.035492141	0.034922664
0.035792402	0.035297856
0.035331161	0.035082723
0.035318958	0.03538576
0.035410799	0.035396058
0.042420272	0.035039722
0.03542186	0.035272638
0.035688698	0.035111256
0.035549158	0.035320918
0.037786898	0.035024283
0.036341578	0.035131193
0.035789507	0.035255156
0.036281957	0.034889201
0.036103834	0.035327811
0.042355571	0.035002012
0.035591567	0.035255316
0.035667459	0.03517192
0.035813251	0.035040504
0.042700856	0.035266737
0.035739253	0.035023853
0.035730667	0.035525189
0.035578313	0.035014325
0.03559852	0.035275884
0.035824052	0.035470197
0.035794837	0.035424932
0.035688719	0.035046075
0.035671066	0.035447375
0.035696342	0.035365542
0.035830664	0.035490715
0.036062747	0.035440832
0.035621854	0.03537535
0.035730396	0.035470177
0.03572156	0.035593227
0.035828409	0.035322741
0.035736077	0.035331097
0.035656569	0.035277717
0.035724656	0.035454117
0.035786982	0.035335776
0.035947702	0.03526295
0.035946901	0.036881234
0.035942623	0.036551468
0.035765071	0.035622642
0.035784708	0.035486107
0.036083476	0.035292144
0.035677478	0.03551426
0.035813452	0.035376552
0.036190516	0.035338641
0.036045125	0.035761051
0.035417372	0.035449819
0.035569176	0.035487209
0.035641751	0.035428539
0.035542806	0.035325386
0.035778957	0.035499472
0.035556191	0.035411637
0.035442499	0.035327812
0.035803503	0.035244926
0.035821536	0.035459888
0.035506829	0.035249364
0.035824112	0.038600477
0.035867973	0.037041714
0.036052107	0.035309246
0.035632915	0.035143747
0.035773647	0.035502848
0.035792242	0.0353485
0.036113742	0.035496416
0.036324707	0.035437736
0.036095438	0.03553054
0.036043752	0.035710696
0.035959484	0.035544125
0.042856627	0.035572618
0.035816066	0.035474966
0.035849819	0.035529798
0.035904793	0.035347667
0.035897679	0.035541871
0.035956388	0.035521884
0.035675074	0.03509169
0.036139039	0.035317813
0.036019626	0.0355093
0.035788916	0.035365312
0.035755103	0.035585382
0.036092061	0.035384408
0.03548046	0.035564343
0.036044653	0.038781335
0.035936551	0.036773663
0.035967169	0.035758716
0.035927014	0.035542462
0.036071053	0.035643811
0.035956798	0.035515091
0.036169997	0.035666314
0.036145882	0.035217405
0.036013906	0.035244977
0.036085509	0.035441734
0.036264123	0.035563451
0.036196256	0.035657437
0.055754928	0.035961505
0.036066865	0.035341196
0.036020248	0.035419502
0.036074388	0.035308395
0.036192189	0.035518397
0.035792372	0.035192468
0.036137737	0.035240157
0.036009438	0.035800284
0.035992707	0.035228035
0.036104074	0.035322361
0.035871059	0.035358869
0.036039904	0.035254955
0.035737389	0.035492358
0.035869677	0.035422478
0.035725957	0.035436544
0.035730957	0.035367947
0.035813992	0.035582778
0.035753099	0.03569167
0.0358717	0.03548252
0.036029365	0.035714774
0.035804825	0.035372033
0.035901276	0.035490896
0.035709908	0.035672796
0.035672408	0.035515091
0.036656045	0.035555838
0.05291826	0.033723082
0.034453471	0.033533538
0.055849083	0.035263361
0.036072887	0.035218857
0.042794811	0.034974952
0.035416079	0.034693666
0.03560937	0.034832074
0.051895449	0.033362873
0.034034148	0.033428106
0.033739407	0.033292453
0.033605508	0.033655991
0.033850105	0.033370638
0.033935604	0.03353207
0.033951875	0.03326444
0.033742343	0.033370759
0.033733617	0.03358612
0.033348197	0.033246556
0.033501424	0.033469093
0.033602041	0.033378794
0.033716085	0.033617329
0.033597372	0.033150867
0.033652546	0.033264079
0.033534775	0.033480463
0.040624938	0.033567627
0.033749937	0.033261554
0.033752622	0.033318882
0.033928962	0.033264419
0.03412111	0.0331894
0.033621237	0.033161328
0.034290658	0.033358957
0.03389579	0.033546467
0.033924743	0.033334872
0.033914585	0.033454575
0.0340085	0.033355851
0.033728247	0.033521671
0.03396553	0.0334089
0.033830258	0.033287142
0.033723879	0.033226088
0.033592633	0.033503036
0.034069634	0.033616607
0.03376722	0.033355189
0.033898345	0.033555964
0.033829776	0.033519186
0.033743245	0.033478149
0.033883818	0.033657424
0.033593014	0.03343083
0.033698411	0.033519416
0.033747012	0.033559972
0.033678954	0.033508556
0.033519577	0.033620595
0.033559271	0.033331315
0.033726524	0.033362062
0.033721424	0.033631536
0.034010024	0.033331515
0.033974467	0.033575641
0.033553952	0.033439968
0.033879129	0.03352156
0.033705584	0.033499308
0.03377817	0.033297732
0.033830688	0.033717707
0.033803698	0.033493348
0.033732635	0.033498607
0.040915771	0.033480905
0.033873007	0.033548831
0.033966651	0.033690385
0.033871003	0.033582704
0.03413166	0.033712677
0.033913533	0.033728196
0.034213684	0.033464574
0.034095734	0.033731432
0.033475524	0.033594105
0.033948769	0.033680608
0.040971485	0.033657574
0.033926507	0.033745969
0.033977833	0.033758012
0.033940333	0.033448333
0.034020823	0.033629351
0.033936777	0.033560353
0.033948829	0.0335268
0.033740921	0.0336448
0.033707969	0.033378894
0.0341848	0.033641394
0.033810299	0.033731773
0.034136379	0.033508897
0.034459202	0.033806102
0.049420125	0.030822277
0.031576999	0.030900563
0.03136313	0.031047408
0.031236052	0.030976484
0.031608648	0.030943734
0.031478706	0.031072764
0.031693747	0.031023193
0.049907038	0.030508741
0.030946703	0.030554527
0.030778067	0.030533176
0.031142258	0.030761393
0.031264617	0.030441956
0.031211528	0.030887559
0.047777536	0.030087213
0.030476344	0.030115757
0.030438723	0.030024757
0.03054939	0.030142377
0.030544341	0.030076454
0.030438503	0.030011162
0.030443643	0.029960637
0.030386746	0.029877892
0.030263787	0.030022413
0.030460664	0.030205073
0.030501481	0.029964905
0.036709623	0.029973291
0.030285277	0.030132859
0.03031362	0.029894704
0.030342614	0.029987447
0.030307939	0.030078838
0.030241665	0.030040577
0.030308881	0.030021851
0.030365036	0.030066686
0.030264187	0.030054983
0.030382609	0.030142035
0.030380524	0.029960547
0.030561382	0.03028843
0.030413987	0.029996864
0.030452839	0.03013345
0.030469822	0.030113203
0.03047992	0.029789727
0.030576171	0.030232556
0.030452539	0.029899412
0.030423926	0.029976917
0.030398318	0.030220121
0.030216598	0.030370202
0.030698199	0.030014257
0.030401664	0.030168496
0.030599354	0.033207142
0.030524904	0.030780749
0.030450226	0.03003171
0.030459823	0.030178464
0.030598753	0.030029235
0.031043724	0.03020841
0.030883595	0.030360484
0.030837509	0.029966237
0.030619631	0.02988712
0.030680686	0.030214271
0.030407295	0.030179877
0.03051748	0.030080351
0.03041546	0.030086552
0.030274887	0.030102642
0.030301026	0.030203981
0.030459552	0.030343613
0.030379914	0.030131897
0.030614411	0.030266309
0.030183266	0.030178393
0.030390103	0.02991917
0.03042065	0.029904913
0.03047427	0.030188864
0.030275298	0.030041228
0.030432382	0.030393897
0.030564769	0.0302408
0.030512872	0.030098264
0.030441008	0.030199704
0.030872434	0.030412832
0.030357747	0.030526654
0.03060282	0.032634232
0.030464531	0.030485057
0.030425378	0.030198902
0.030761366	0.030122189
0.030786223	0.030260337
0.030405782	0.030205465
0.030606598	0.030248385
0.037525768	0.030134572
0.030419247	0.029973621
0.030581811	0.030222697
0.03046904	0.030159558
0.030655248	0.030091602
0.030689652	0.030078878
0.030566242	0.030246111
0.030605426	0.029955908
0.030375866	0.030356316
0.030729457	0.030305582
0.047380023	0.030016932
0.029557587	0.029168146
0.029335251	0.029102935
0.029300998	0.028964005
0.029102686	0.02899367
0.029444977	0.029508923
0.029401005	0.029280998
0.031716231	0.029159951
0.030975357	0.029200227
0.029670227	0.029024768
0.029649879	0.028995534
0.029749226	0.028906618
0.029694563	0.028937996
0.029680497	0.029229341
0.029646372	0.029514023
0.029469702	0.029164429
0.02940411	0.029117131
0.029656712	0.031538946
0.029743504	0.029828891
0.02937717	0.029319549
0.029640502	0.029023266
0.029809317	0.029103586
0.02958642	0.02921275
0.029818104	0.029219663
0.029766207	0.029121119
0.030073411	0.029278081
0.029640722	0.029400059
0.029657153	0.029256682
0.02963945	0.029346701
0.02988549	0.02926066
0.029764964	0.029096874
0.029770214	0.029330249
0.029664357	0.029062519
0.029449414	0.029002407
0.029506231	0.029021773
0.029547278	0.029463849
0.0293348	0.029137839
0.029285488	0.029355687
0.02956484	0.029141537
0.029436431	0.029262683
0.029340291	0.029477234
0.029523343	0.029086063
0.029677972	0.029082276
0.029711534	0.029003389
0.029528643	0.029302007
0.02955926	0.029322124
0.030218051	0.029476322
0.030164651	0.029542957
0.029787676	0.029203442
0.029758652	0.0293036
0.029779161	0.029333425
0.02974666	0.029290035
0.029666501	0.029247314
0.029694883	0.029419466
0.029732404	0.029198223
0.029758512	0.029326412
0.029903301	0.029405329
0.02986507	0.030119044
0.029946453	0.030332782
0.047144104	0.029570037
0.02967762	0.029086804
0.029566313	0.029061177
0.036254825	0.029236504
0.036028142	0.029027884
0.029578637	0.028978101
0.029728906	0.029307767
0.029386848	0.029163599
0.02938285	0.02907918
0.029301057	0.029128442
0.029447531	0.028967782
0.029274247	0.029017745
0.029424358	0.029248807
0.029306928	0.029050006
0.029363745	0.029114306
0.029347644	0.029352441
0.029410151	0.028799477
0.029252647	0.029019138
0.029401665	0.029382507
0.029374585	0.029080425
0.029376588	0.029135577
0.02943092	0.029358943
0.029512011	0.029165904
0.029287352	0.029189898
0.029424297	0.028950842
0.029276561	0.028979417
0.0296183	0.029382668
0.046303133	0.028890161
0.029025763	0.02872919
0.029358545	0.028814249
0.046349379	0.028646176
0.028813647	0.02817015
0.038060197	0.02840108
0.029250333	0.028491318
0.047047783	0.027817413
0.028931097	0.02792864
0.028432525	0.027969846
0.028385147	0.02793398
0.028413029	0.028022535
0.028346755	0.027920866
0.028166808	0.027768321
0.028431614	0.028134524
0.02819426	0.028035088
0.028109963	0.027997789
0.02835503	0.027820358
0.028254407	0.028018938
0.028309826	0.02792341
0.028103491	0.028067599
0.028169464	0.028058131
0.028401467	0.027817452
0.028065059	0.027940562
0.028189843	0.028178726
0.02808186	0.028000003
0.028096798	0.028110007
0.028415754	0.028292036
0.028191756	0.028180759
0.028144948	0.027985807
0.028126634	0.028008669
0.028174032	0.02792329
0.028367204	0.028033636
0.02822132	0.028123002
0.028235357	0.027910966
0.028427936	0.028061798
0.028242871	0.027968785
0.02832256	0.028056629
0.028698984	0.028096922
0.028400195	0.028054063
0.028289738	0.027905217
0.02842925	0.02789618
0.028406096	0.027733767
0.028510601	0.027812344
0.028335945	0.02798878
0.028404062	0.027928349
0.028586813	0.02851202
0.028661784	0.027972151
0.028346895	0.028060847
0.028525199	0.028102524
0.028576544	0.027703328
0.028610288	0.027972342
0.028182589	0.027877875
0.028230899	0.028206018
0.028182719	0.027951983
0.028161179	0.028121169
0.028013713	0.030150091
0.028155458	0.0287372
0.028319264	0.028350288
0.028137555	0.028261552
0.028213717	0.028203032
0.02817838	0.028342122
0.028269801	0.02814296
0.028159234	0.028155284
0.028360141	0.02789673
0.028315677	0.028088488
0.028367774	0.027872985
0.028293806	0.028055937
0.028775155	0.028188927
0.028623582	0.028076727
0.030561612	0.027975357
0.029206511	0.028225183
0.028701778	0.02821236
0.028447273	0.028182484
0.028266896	0.028129094
0.028534335	0.028226326
0.028648979	0.028182694
0.049505495	0.027831869
0.028280031	0.027756969
0.028031476	0.027410452
0.028382672	0.0278223
0.02808123	0.027494218
0.027983166	0.027757519
0.028261946	0.027969787
0.028245666	0.027863638
0.0282209	0.027705292
0.027777642	0.028041391
0.028117798	0.02791282
0.027927272	0.027841076
0.027808029	0.027815107
0.02787298	0.027583415
0.028115272	0.027651912
0.027982385	0.02763983
0.027948721	0.027656351
0.02803354	0.027919913
0.02775999	0.02844813
0.028141591	0.027789619
0.028117387	0.027657042
0.027938132	0.027844712
0.028144368	0.027690384
0.028013954	0.027635462
0.028247299	0.027941955
0.027971003	0.027678162
0.03457623	0.027642946
0.027869985	0.027908382
0.027989749	0.027797626
0.027866098	0.027882944
0.028377422	0.028061908
0.028336325	0.027961301
0.028071401	0.027700313
0.028184903	0.027879818
0.028074426	0.027838882
0.028096868	0.027936504
0.027961406	0.027891841
0.028077923	0.027906719
0.028165556	0.027752441
0.028379196	0.027841206
0.028133878	0.027704301
0.028106617	0.027782737
0.028216141	0.027765285
0.028003835	0.027779441
0.028124941	0.027654217
0.028102239	0.02766138
0.028239685	0.027884798
0.0281672	0.02783782
0.027997933	0.027831979
0.028125632	0.028000214
0.028069838	0.027515627
0.02802812	0.027775353
0.028042978	0.027813935
0.028021507	0.028198553
0.027903297	0.027933558
0.02796389	0.02789668
0.027893569	0.027915896
0.028268038	0.027961561
0.0280548	0.028162588
0.028033009	0.027849191
0.02818364	0.028048053
0.028205461	0.030449992
0.028190854	0.028705121
0.028063326	0.028051379
0.028205902	0.027937245
0.034416883	0.027896349
0.028481857	0.027732613
0.028317751	0.027753261
0.028180735	0.027697148
0.028110132	0.027691847
0.028262357	0.02782192
0.028298003	0.027689262
0.028232943	0.027760686
0.028311639	0.027676659
0.02838673	0.027820718
0.028222673	0.027820297
0.02829569	0.027909945
0.027975772	0.027780934
0.02840278	0.027641653
0.028061171	0.027760065
0.027896654	0.027772427
0.028162962	0.027763831
0.028255264	0.027723056
0.028056694	0.027664045
0.0495406	0.028326674
0.034823301	0.027807744
0.028052095	0.027901128
0.028065931	0.028220525
0.028154787	0.02805173
0.048992777	0.027307398
0.027876136	0.027470744
0.027556459	0.027192303
0.027375992	0.027148783
0.027630237	0.027051791
0.027450391	0.027359426
0.027560336	0.027494578
0.027761322	0.027256794
0.027676874	0.02719018
0.027652758	0.027264279
0.027702011	0.02732427
0.027523878	0.027093418
0.027550909	0.027113607
0.027709094	0.027264118
0.027488312	0.027396204
0.027497068	0.0273994
0.027680351	0.027212592
0.027622663	0.027413557
0.027640436	0.027376809
0.027879672	0.031003635
0.027633734	0.027572474
0.02751396	0.027401684
0.027794453	0.027271122
0.02752499	0.027311627
0.02765327	0.027370437
0.027722189	0.027214986
0.027584081	0.02747347
0.027402903	0.027131591
0.027444871	0.02740407
0.027412169	0.027377089
0.027507017	0.027212982
0.027399716	0.027376668
0.027646948	0.027194027
0.027596264	0.027581221
0.027640666	0.027210999
0.02774429	0.027390825
0.027736285	0.027275108
0.027636669	0.02732384
0.02757821	0.027448512
0.027541071	0.027114718
0.027566519	0.027415872
0.027634946	0.027252055
0.027655254	0.027441039
0.02770691	0.027431671
0.027632501	0.02708906
0.027679499	0.027318079
0.027620498	0.027162127
0.027560377	0.027380586
0.027405788	0.027332345
0.027670472	0.027364765
0.027592697	0.02722784
0.027579782	0.027275679
0.02759953	0.027127743
0.027712621	0.02750616
0.027453737	0.027178928
0.027806185	0.027419318
0.027734992	0.027222029
0.027485246	0.027435929
0.027555146	0.027449856
0.027854216	0.027337114
0.02776575	0.027334319
0.027856659	0.02724961
0.027747426	0.027431451
0.027580824	0.027286169
0.027625819	0.027381496
0.027682785	0.027518855
0.027451924	0.027189839
0.027595222	0.027505448
0.027723722	0.027895478
0.027788603	0.027471846
0.027641237	0.02760749
0.027758847	0.027624581
0.0277175	0.027609713
0.027619317	0.027397096
0.027461852	0.027457609
0.027632191	0.027386536
0.027712371	0.027400072
0.02774982	0.027630844
0.02796391	0.027730459
0.027727238	0.027464212
0.02751435	0.027428715
0.027735464	0.02730819
0.027873401	0.027512432
0.02757311	0.027566092
0.027818869	0.027606477
0.027606643	0.027571332
0.027661866	0.0273616
0.027846691	0.027090583
0.027615108	0.02699743
0.027722299	0.027547197
0.027585753	0.027387209
0.027569063	0.027978863
0.02762628	0.027194047
0.027509271	0.027261142
0.027626801	0.027430719
0.027697693	0.027520958
0.027633002	0.027557335
0.034017327	0.027551304
0.027552632	0.027417163
0.027448658	0.027299998
0.027403154	0.027328752
0.027780197	0.027475406
0.02771733	0.027407209
0.027968128	0.027433523
0.027880594	0.027283648
0.027914518	0.030676037
0.027982876	0.028305617
0.027683376	0.027511985
0.027569413	0.027354781
0.027431195	0.027476428
0.027464247	0.027573009
0.02763744	0.027303265
0.048220485	0.026734201
0.027008645	0.026922613
0.026690101	0.027011139
0.026837006	0.026812427
0.026784778	0.027046634
0.026852044	0.026762975
0.027180837	0.026664992
0.026875728	0.026941018
0.02700006	0.026901954
0.027111959	0.026695479
0.027056595	0.02693688
0.026836926	0.026825761
0.027201036	0.026773675
0.02702693	0.026826102
0.027108302	0.028046384
0.027499432	0.02748794
0.027050384	0.02684577
0.02694088	0.026754569
0.027291253	0.026576026
0.027300301	0.026836251
0.027208499	0.026854235
0.027056976	0.026711669
0.026894202	0.026724634
0.027149359	0.026769177
0.027202387	0.026627381
0.027046867	0.026849416
0.027140763	0.02705469
0.02723581	0.026731656
0.027211114	0.027002722
0.027137686	0.026973298
0.027010639	0.026662177
0.027435073	0.026800214
0.027191427	0.026831002
0.026962489	0.026742346
0.02713898	0.026882648
0.027013034	0.026847684
0.027053661	0.026740723
0.027055524	0.026878942
0.026908268	0.027051173
0.027221223	0.026991121
0.026752007	0.026799212
0.027009227	0.026877108
0.027288759	0.026732458
0.027315969	0.026832475
0.027057356	0.026947389
0.027087544	0.026596533
0.026867352	0.026762293
0.026825344	0.02669611
0.026922785	0.026743939
0.027233736	0.027047306
0.02685021	0.027014004
0.027061564	0.026737337
0.027031269	0.026963499
0.026963932	0.026810213
0.027376703	0.026628012
0.027501827	0.027155559
0.027102311	0.02686729
0.027119573	0.026951988
0.02706984	0.026940066
0.027075441	0.026835581
0.027315549	0.026695879
0.034231806	0.02712396
0.027422529	0.02678725
0.027427659	0.026847924
0.027428339	0.026839157
0.027386141	0.026839227
0.027453136	0.026591504
0.027322652	0.026900863
0.027228646	0.026839848
0.027313055	0.026743318
0.027437537	0.026867209
0.027288137	0.026691211
0.027166771	0.026640936
0.027025968	0.02675477
0.026985593	0.026736596
0.026959774	0.02666439
0.027173273	0.026949263
0.02689312	0.02671729
0.027153927	0.026758005
0.027006682	0.027211302
0.027083355	0.027001691
0.026875918	0.026928584
0.027080721	0.027148014
0.026849529	0.02687265
0.027232975	0.026982996
0.027232784	0.026965303
0.027232674	0.026721938
0.026981796	0.027077793
0.027251539	0.026814311
0.027317222	0.026826098
0.027141153	0.026762784
0.027358339	0.026869034
0.027205333	0.026862601
0.027472763	0.026751143
0.033600979	0.027058507
0.02754102	0.027778382
0.027291393	0.02738611
0.027480317	0.027248792
0.027311672	0.026850388
0.0279589	0.026861127
0.027291484	0.026928935
0.027033452	0.026927623
0.027186588	0.026773103
0.027295251	0.026988927
0.027186478	0.027055923
0.027279732	0.026810904
0.027157403	0.026745262
0.027188412	0.026948542
0.027505534	0.026715957
0.027121056	0.026849617
0.02680759	0.026678897
0.027071573	0.026891055
0.027231161	0.02681952
0.027387794	0.026978188
0.051927127	0.026801046
0.027520441	0.026842183
0.027070051	0.026811896
0.027137456	0.026897035
0.026921463	0.026814701
0.027126406	0.026796267
0.027091541	0.026686913
0.027049342	0.026822186
0.026890715	0.027072053
0.027019025	0.026768194
0.027135573	0.026904079
0.027003146	0.026849597
0.027013976	0.02670119
0.026936782	0.026862731
0.027301553	0.026788503
0.027510363	0.026748227
0.027168795	0.026787841
0.02730539	0.027014035
0.027119012	0.027081961
0.027479786	0.027050182
0.027154057	0.026821514
0.02726797	0.027067404
0.027167893	0.026958901
0.027313535	0.02685153
0.027119473	0.026695308
0.027141354	0.026861379
0.027304939	0.027086019
0.027170748	0.026872189
0.027196206	0.026890333
0.027280033	0.026893038
0.027317753	0.02672284
0.027245107	0.026909829
0.027279161	0.026834449
0.02709707	0.026736555
0.027204822	0.026932661
0.027077373	0.026935477
0.027164376	0.026881306
0.026914911	0.026989358
0.026977767	0.026988877
0.027049672	0.026762624
0.027248714	0.026921521
0.02711768	0.026962798
0.027116387	0.026755681
0.027202828	0.026872329
0.029284717	0.026984553
0.028330705	0.026941378
0.027531272	0.026836001
0.027315108	0.02688868
0.027303527	0.026659897
0.027395879	0.026854255
0.02747154	0.026886987
0.027269263	0.027084375
0.027498331	0.027109913
0.02751911	0.027286754
0.051565412	0.026797459
0.027256147	0.026354842
0.026634517	0.026508199
0.026945136	0.026160609
0.026853145	0.026587968
0.026720388	0.026345995
0.026782102	0.026422589
0.026804284	0.026580334
0.026928335	0.026720716
0.026914741	0.026303136
0.026920992	0.026680892
0.026819793	0.026534959
0.026728282	0.026359271
0.026915061	0.026314467
0.026729605	0.0264821
0.032945955	0.026444189
0.026697594	0.026486208
0.02644339	0.026495475
0.026660265	0.026343701
0.026767295	0.026444971
0.026463738	0.02657817
0.026752608	0.026525601
0.02656665	0.026596965
0.026509032	0.026597375
0.026687186	0.026461322
0.026597268	0.026600571
0.026570777	0.02646101
0.02664697	0.026357517
0.026811398	0.026525171
0.026646239	0.026436374
0.027030346	0.026572649
0.026846463	0.026316771
0.026660345	0.02666949
0.026953573	0.026644654
0.026921693	0.026651397
0.026696001	0.026256999
0.027035075	0.026808981
0.026937963	0.02652424
0.026669262	0.026669751
0.02702166	0.026565996
0.026836874	0.026432618
0.026569125	0.026698364
0.026975954	0.026366133
0.026810916	0.026467292
0.026670975	0.026550778
0.027103343	0.02657839
0.026972087	0.026467362
0.026727531	0.026493992
0.026962189	0.026410346
0.026778807	0.026556839
0.026706752	0.026333513
0.026621643	0.026560977
0.026841644	0.026566728
0.026676225	0.026357988
0.026543918	0.026500073
0.026754361	0.026468465
0.026622615	0.026639524
0.026618938	0.02654126
0.02667886	0.026541741
0.026638554	0.026487781
0.049179556	0.023953895
0.024188188	0.024118924
0.024274099	0.024043212
0.024359347	0.023989692
0.024208165	0.02391365
0.024672793	0.023947693
0.024371641	0.023987789
0.02433357	0.02414965
0.024268628	0.024018516
0.024466788	0.0240793
0.024388852	0.024149702
0.024197815	0.024163677
0.024442021	0.023830405
0.024458854	0.024370083
0.024522422	0.024097383
0.024456238	0.024248566
0.02448367	0.024136827
0.024426964	0.024302367
0.02444645	0.024076253
0.024546387	0.024240711
0.048798785	0.023534852
0.024325996	0.023260569
0.023763505	0.023477475
0.023710756	0.023338005
0.023668597	0.023297659
0.023751382	0.023223771
0.023480195	0.023350297
0.023612533	0.023309792
0.023673687	0.023249735
0.023531601	0.02313245
0.023620217	0.023251993
0.02376625	0.023159561
0.023557479	0.023508794
0.023598186	0.023122852
0.023583148	0.023413705
0.023369519	0.023349395
0.023611541	0.023154742
0.023393834	0.023175961
0.023324735	0.023346401
0.023518226	0.023275718
0.023491927	0.023317295
0.023324475	0.02330386
0.02349311	0.023356439
0.023577568	0.023279645
0.023686511	0.023306976
0.02367509	0.023336952
0.024009705	0.023269607
0.023604919	0.02356018
0.023751382	0.023321283
0.023655913	0.023420786
0.023645454	0.023344192
0.023758384	0.023469777
0.02368092	0.023440292
0.023548884	0.023229437
0.023561197	0.023315928
0.023731895	0.023401559
0.023593077	0.023587767
0.023706128	0.023527193
0.023856207	0.023491277
0.030044386	0.023480246
0.023819359	0.023413441
0.023876626	0.023523036
0.02377159	0.023371834
0.023795334	0.023529578
0.023869653	0.02353047
0.023812225	0.023463715
0.030449482	0.023376051
0.023474445	0.023351566
0.023631187	0.023476228
0.053203271	0.022675221
0.023098051	0.022719183
0.022819221	0.022627263
0.022820964	0.022698244
0.022730715	0.022685972
0.022761963	0.022698625
0.02286708	0.022668169
0.022926942	0.022739792
0.022747617	0.022632692
0.022982135	0.022767054
0.022635768	0.022731557
0.022548996	0.022671655
0.022875166	0.022819432
0.022843115	0.02261003
0.046795443	0.022278431
0.022502579	0.022391642
0.022348651	0.022115195
0.022570577	0.022239378
0.022609459	0.022230741
0.022643542	0.022397242
0.022450382	0.022229508
0.022520243	0.022092443
0.022509802	0.02217658
0.022680081	0.022419024
0.022594861	0.022158256
0.022832986	0.022334846
0.022580404	0.022509171
0.022446194	0.022103092
0.022491219	0.022420295
0.022621311	0.022413242
0.022800786	0.022263692
0.022649403	0.022410647
0.022800066	0.022622253
0.022748789	0.022213639
0.022576488	0.022113642
0.022367718	0.022364912
0.022435965	0.022210203
0.022376293	0.02244969
0.02240053	0.022174426
0.022601384	0.022294891
0.022658801	0.022371384
0.02260977	0.02228384
0.022612104	0.022264915
0.02250778	0.022364501
0.022342911	0.02238534
0.022586766	0.022485246
0.022583	0.022229108
0.022560928	0.022336319
0.022479586	0.022507969
0.022575004	0.0222731
0.022667778	0.022474507
0.045376202	0.021083557
0.021585697	0.021182804
0.021691855	0.021113163
0.021361928	0.021340237
0.02131472	0.020978431
0.021252886	0.021250299
0.021176923	0.021266299
0.021428142	0.021493744
0.021171573	0.021273402
0.021440837	0.021219191
0.021484188	0.021183835
0.021271069	0.021070603
0.021474699	0.021087134
0.021505077	0.021133921
0.021354134	0.020932996
0.021250391	0.021183364
0.021399709	0.021075612
0.021464871	0.021039506
0.021408195	0.021316944
0.021414747	0.02112803
0.021403456	0.021372258
0.02153903	0.021136576
0.021497392	0.021085812
0.02152376	0.021102113
0.021417302	0.02112227
0.021428843	0.021206858
0.021269806	0.02123482
0.021395792	0.021121168
0.021475861	0.0212562
0.044043542	0.020489027
0.020806631	0.02033026
0.020498375	0.020370915
0.020676899	0.020579175
0.020775393	0.020335259
0.020811781	0.020304222
0.020782827	0.020375063
0.020851666	0.020489317
0.020633939	0.020536124
0.020817091	0.020537737
0.020742051	0.020424957
0.02076342	0.02057138
0.020720882	0.020504376
0.020740908	0.020367199
0.020824886	0.020186291
0.02070414	0.020483627
0.021054113	0.020395091
0.021093417	0.020519334
0.020713397	0.020406583
0.021160281	0.020483477
0.020822211	0.020569838
0.020854039	0.020252624
0.0205812	0.020589304
0.020728876	0.020611886
0.020549962	0.020475602
0.020570621	0.020531907
0.020530917	0.020552506
0.020713758	0.020588432
0.020637225	0.020613169
0.020737583	0.020375545
0.020552847	0.020564207
0.020552557	0.020559048
0.020702127	0.020487864
0.020476545	0.020482705
0.020561834	0.020547305
0.020668734	0.020952684
0.020622979	0.020655548
0.02072534	0.020403126
0.020675206	0.020448931
0.020548209	0.020673832
0.020739366	0.020621554
0.020727082	0.02059736
0.020594294	0.020569818
0.045346416	0.020556202
0.021263044	0.020460263
0.020933067	0.02068874
0.020868427	0.02076404
0.020735429	0.020659084
0.020705793	0.020529192
0.020712075	0.020712814
0.020796081	0.020777616
0.020870901	0.020602088
0.042445547	0.019183326
0.019698632	0.019091325
0.019431192	0.01931321
0.019550746	0.019285658
0.019543472	0.019320403
0.01910905	0.019373061
0.019341474	0.019306647
0.019423408	0.019360387
0.019348218	0.019247647
0.019921388	0.019402586
0.019447864	0.01904614
0.019548081	0.019240233
0.019538643	0.019183066
0.019529255	0.01910473
0.019399623	0.019077799
0.019442624	0.019210207
0.019459055	0.019149614
0.019343429	0.019217771
0.019281733	0.019216508
0.019482558	0.01897149
0.01934926	0.019318649
0.019532451	0.019239482
0.019319504	0.01934562
0.01947256	0.019376938
0.01914064	0.018986479
0.019353197	0.019332346
0.01934962	0.018988202
0.019319273	0.019199327
0.019311889	0.019411774
0.019318642	0.019267084
0.019560223	0.019399701
0.019425241	0.019558198
0.01952615	0.019252976
0.019551888	0.01922253
0.019362473	0.01921187
0.019236629	0.019375977
0.019314554	0.019215637
0.019276444	0.019379593
0.019284108	0.01916882
0.019439047	0.019341452
0.019378664	0.019188787
0.019384385	0.019311377
0.019357655	0.019298262
0.019398491	0.019327667
0.01949941	0.019137561
0.019476127	0.019408567
0.019587324	0.019171174
0.019407869	0.019357993
0.019299086	0.019173859
0.01947841	0.019417995
0.019434329	0.019446518
0.019439679	0.019211499
0.019484292	0.019207302
0.019522232	0.019276601
0.019497506	0.019228431
0.019589358	0.019242457
0.019490053	0.019229292
0.020066349	0.019264629
0.019592554	0.019294935
0.019606661	0.019314372
0.019611029	0.019331914
0.019699122	0.019299755
0.019421554	0.01928702
0.019702058	0.019218823
0.019675118	0.019317958
0.019523655	0.019171776
0.019610848	0.019202752
0.019635304	0.019250873
0.019492858	0.019265641
0.019687371	0.019354797
0.019370749	0.019203665
0.019461559	0.021893161
0.019368295	0.019294534
0.019208035	0.019181143
0.019374817	0.019374644
0.019500983	0.019312028
0.019445389	0.019408788
0.019351634	0.019316987
0.019473361	0.019168539
0.019468482	0.019141328
0.019264672	0.019771677
0.019403911	0.019263105
0.019425883	0.019395033
0.01929602	0.019426361
0.019346494	0.019135908
0.019450979	0.019371407
0.019426473	0.019994503
0.019528213	0.019729086
0.019480484	0.019324531
0.019455107	0.019419719
0.019550515	0.019332355
0.019531048	0.019288072
0.019318493	0.019460384
0.021960046	0.020883875
0.019537441	0.019550923
0.045294548	0.018557166
0.019002352	0.018435279
0.045615247	0.017797928
0.018152644	0.017715744
0.018226592	0.017790865
0.044099807	0.01708161
0.017905754	0.017042316
0.017340367	0.017057023
0.017196488	0.017142484
0.017340328	0.017042226
0.017440815	0.016999386
0.017331291	0.016991942
0.017072216	0.017093251
0.017295904	0.016900481
0.017271999	0.017096337
0.017227416	0.016961755
0.01718682	0.016912154
0.017298369	0.0168145
0.017123162	0.017045111
0.017402383	0.016915189
0.017264215	0.017052645
0.017143891	0.017139578
0.017408134	0.016969931
0.017322765	0.017155598
0.017027973	0.016990069
0.017243827	0.017013302
0.017342832	0.016956295
0.017162345	0.016885112
0.01704734	0.016955384
0.017015751	0.017133586
0.016990273	0.016857591
0.017255308	0.016948942
0.016933998	0.016888268
0.017153078	0.01705491
0.017032383	0.017034581
0.017080041	0.017006038
0.016931223	0.017067182
0.017081223	0.017479653
0.017155352	0.017054178
0.016862114	0.016936167
0.017074832	0.016954953
0.017082645	0.017059529
0.017027954	0.016913926
0.017115868	0.017048578
0.016879015	0.017084324
0.017004791	0.016993665
0.017045727	0.016960102
0.017160913	0.016936037
0.016987268	0.017047286
0.017239218	0.016897596
0.017188233	0.017128176
0.017023907	0.01706572
0.017335839	0.017023411
0.017125776	0.016935857
0.017174357	0.017056513
0.017246342	0.016989397
0.0173311	0.017127435
0.043257173	0.016436584
0.017132138	0.016594889
0.017061737	0.016325998
0.016590567	0.016282547
0.016686065	0.016404473
0.016757559	0.01634834
0.016475452	0.01605411
0.016658503	0.016389916
0.016382569	0.016335936
0.01653869	0.016454367
0.016584435	0.016438167
0.016436459	0.016306862
0.016510788	0.016412439
0.016592871	0.01627409
0.016454823	0.016336577
0.016413867	0.016303897
0.016685966	0.016167962
0.016707465	0.016447455
0.016383329	0.016314756
0.016504406	0.016293717
0.016448191	0.016344592
0.016507241	0.016491286
0.016637294	0.016431124
0.016493115	0.016189763
0.016504325	0.01625222
0.016540523	0.016348399
0.016505739	0.016205863
0.016408797	0.016289649
0.019150658	0.016149247
0.017513931	0.016257279
0.016473588	0.016254534
0.016562445	0.016206294
0.016440447	0.016352026
0.016472737	0.016431534
0.016411782	0.016353398
0.016441178	0.016369679
0.016298692	0.016239916
0.016421892	0.016859174
0.016422793	0.016339163
0.016339378	0.016310619
0.016452559	0.016353639
0.01647998	0.016266326
0.016280107	0.016269061
0.016506168	0.016371642
0.016367009	0.016352907
0.016287842	0.016428229
0.016650909	0.016293686
0.016500929	0.016131294
0.016418536	0.016115995
0.016597681	0.016378655
0.016427643	0.01639665
0.016377899	0.01640285
0.016404329	0.01632742
0.016499225	0.01640228
0.016490089	0.016236189
0.016505539	0.016223595
0.016485191	0.016296933
0.016330933	0.016380259
0.016939319	0.016283968
0.016618319	0.016100867
0.01686481	0.016557033
0.043482404	0.015586886
0.015999423	0.015515443
0.015839595	0.015420375
0.015845014	0.015579633
0.015915115	0.015331048
0.015667673	0.01530522
0.01582123	0.015525351
0.015905557	0.015378197
0.015771126	0.015333964
0.015791655	0.015521534
0.01600311	0.015459899
0.015804308	0.015526253
0.015845736	0.015493482
0.015978604	0.015566198
0.0157787	0.015525511
0.015908022	0.015523348
0.015765846	0.015362638
0.015699623	0.015570025
0.015771047	0.015536061
0.015876724	0.015450061
0.015692309	0.015442536
0.015850465	0.015545268
0.015907401	0.015477953
0.015926126	0.015615158
0.015646915	0.015473835
0.015661773	0.015581015
0.015721734	0.015342149
0.015766537	0.015442837
0.015659989	0.015503727
0.015685076	0.01549769
0.015604826	0.015561649
0.015581893	0.015597145
0.01566047	0.015638102
0.015571152	0.015633333
0.01560212	0.015472383
0.015533463	0.015723842
0.015759214	0.015439351
0.0155905	0.015376303
0.015518715	0.015405027
0.015771847	0.015504943
0.015667232	0.015691001
0.015551766	0.015465249
0.015646694	0.015526884
0.015707007	0.015557271
0.015527311	0.015419142
0.015651954	0.015556449
0.015598984	0.015480959
0.01572489	0.015430344
0.015761468	0.015656296
0.015779082	0.015592536
0.01555311	0.015431416
0.015778921	0.015502729
0.015682601	0.015569705
0.015657514	0.015356025
0.016183767	0.015397482
0.015855354	0.015467764
0.015743966	0.016256738
0.016087167	0.015475628
0.015772849	0.015430284
0.015786535	0.01558903
0.015890469	0.015462013
0.01613209	0.015412911
0.015776797	0.015606302
0.01590148	0.015339634
0.01576775	0.015679781
0.017151464	0.015597186
0.015865352	0.015390299
0.015699683	0.015414555
0.015666892	0.015326554
0.016089781	0.015455642
0.015803778	0.015335236
0.015833172	0.015446003
0.015846968	0.015431416
0.015900709	0.015367386
0.015698561	0.015477001
0.015865162	0.015597837
0.01591808	0.015458517
0.015867076	0.01576552
0.015982602	0.015501317
0.015990967	0.015506887
0.015902332	0.015395218
0.016226998	0.015543115
0.015765166	0.015389978
0.015576002	0.01566915
0.01567137	0.015431627
0.015692559	0.015469688
0.015637406	0.015485947
0.015798347	0.01548741
0.015900007	0.015553183

==> graphs/eval_decode_throughput_bars/Meta-Llama-3-70B/data.csv <==
model;attn;ptokens;dtokens;nreqs;bs;qps;tp;model_latency;attn_latency;batch_latency;throughput
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;16;16;6;8;42.124;6.304;58.829;271.975
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;16;16;6;8;43.036;5.888;59.23;270.133
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;16;16;6;8;39.938;7.083;55.1;290.381
Meta-Llama-3-70B;vLLM_16;16384;256;16;16;6;8;39.17;13.071;56.227;284.561
Meta-Llama-3-70B;vLLM_128;16384;256;16;16;6;8;44.421;25.426;54.965;291.094
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;1;1;6;8;41.705;3.679;54.514;18.344
Meta-Llama-3-70B;vLLM_16;16384;256;1;1;6;8;39.033;3.225;51.864;19.281
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;1;1;6;8;41.987;3.582;54.712;18.278
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;1;1;6;8;39.386;4.763;51.876;19.277
Meta-Llama-3-70B;vLLM_128;16384;256;1;1;6;8;39.137;4.165;52.065;19.207
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;2;2;6;8;42.195;3.585;55.295;36.17
Meta-Llama-3-70B;vLLM_128;16384;256;2;2;6;8;39.083;6.767;52.0;38.462
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;2;2;6;8;42.391;3.009;55.415;36.091
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;2;2;6;8;39.848;5.139;52.491;38.102
Meta-Llama-3-70B;vLLM_16;16384;256;2;2;6;8;38.177;3.157;51.424;38.892
Meta-Llama-3-70B;vLLM_128;16384;256;4;4;6;8;39.695;9.069;53.426;74.87
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;4;4;6;8;39.391;5.41;52.444;76.272
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;4;4;6;8;42.143;3.269;55.842;71.631
Meta-Llama-3-70B;vLLM_16;16384;256;4;4;6;8;39.611;5.083;53.544;74.705
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;4;4;6;8;42.885;3.15;56.608;70.661
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;32;32;6;8;43.846;8.787;62.672;510.595
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;32;32;6;8;41.568;10.801;60.247;531.147
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;32;32;6;8;43.815;9.369;64.743;494.262
Meta-Llama-3-70B;vLLM_128;16384;256;32;32;6;8;68.857;46.769;81.702;391.667
Meta-Llama-3-70B;vLLM_16;16384;256;32;32;6;8;45.784;23.291;62.611;511.092
Meta-Llama-3-70B;vLLM_128;16384;256;8;8;6;8;40.217;15.131;54.656;146.37
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;8;8;6;8;42.473;4.122;56.752;140.964
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;8;8;6;8;42.862;4.135;57.812;138.38
Meta-Llama-3-70B;vLLM_16;16384;256;8;8;6;8;39.498;7.733;54.178;147.661
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;8;8;6;8;39.269;5.065;53.088;150.693
Meta-Llama-3-70B;vLLM_16;16384;256;24;24;6;8;40.386;18.23;59.46;403.633
Meta-Llama-3-70B;FLASH_PAGED_128;16384;256;24;24;6;8;43.648;7.71;61.145;392.51
Meta-Llama-3-70B;FLASH_vATTN_v2;16384;256;24;24;6;8;41.276;9.166;57.997;413.815
Meta-Llama-3-70B;vLLM_128;16384;256;24;24;6;8;55.725;36.033;66.789;359.341
Meta-Llama-3-70B;FLASH_PAGED_16;16384;256;24;24;6;8;43.55;7.723;62.478;384.135


==> graphs/eval_decode_throughput_bars/Meta-Llama-3-8B/data.csv <==
model;attn;ptokens;dtokens;nreqs;bs;qps;tp;model_latency;attn_latency;cpu_latency;batch_latency;throughput
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;32;32;6;2;36.559;25.098;7.371;41.592;769.379
Meta-Llama-3-8B;vLLM_16;16384;256;32;32;6;2;46.175;35.294;10.64;54.175;590.678
Meta-Llama-3-8B;vLLM_128;16384;256;32;32;6;2;73.514;62.516;8.046;78.891;405.623
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;32;32;6;2;35.961;25.042;7.588;41.861;764.435
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;32;32;6;2;36.743;25.99;10.315;44.424;720.331
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;4;4;6;2;25.424;4.347;8.548;23.792;168.124
Meta-Llama-3-8B;vLLM_128;16384;256;4;4;6;2;24.684;10.506;8.678;23.357;171.255
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;4;4;6;2;26.307;4.483;8.776;24.844;161.005
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;4;4;6;2;25.774;4.739;8.873;24.161;165.556
Meta-Llama-3-8B;vLLM_16;16384;256;4;4;6;2;24.862;6.08;9.009;23.978;166.82
Meta-Llama-3-8B;vLLM_16;16384;256;16;16;6;2;28.737;17.837;8.174;33.084;483.617
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;16;16;6;2;26.423;12.313;11.061;25.504;627.353
Meta-Llama-3-8B;vLLM_128;16384;256;16;16;6;2;43.244;32.214;6.661;46.518;343.953
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;16;16;6;2;25.368;11.934;9.61;25.935;616.927
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;16;16;6;2;25.231;12.294;10.562;26.925;594.243
Meta-Llama-3-8B;vLLM_128;16384;256;24;24;6;2;58.55;47.548;6.912;62.832;381.971
Meta-Llama-3-8B;vLLM_16;16384;256;24;24;6;2;37.431;26.541;8.731;43.389;553.136
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;24;24;6;2;27.419;16.233;10.593;31.479;762.413
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;24;24;6;2;28.16;17.039;9.402;34.059;704.66
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;24;24;6;2;28.233;16.8;6.867;32.617;735.813
Meta-Llama-3-8B;vLLM_128;16384;256;2;2;6;2;25.301;6.891;8.496;22.949;87.15
Meta-Llama-3-8B;vLLM_16;16384;256;2;2;6;2;25.837;4.198;8.643;23.109;86.546
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;2;2;6;2;25.623;3.442;8.488;24.453;81.79
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;2;2;6;2;27.051;3.367;8.715;23.825;83.945
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;2;2;6;2;25.074;3.204;8.325;23.851;83.854
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;8;8;6;2;25.978;7.233;9.599;24.351;328.529
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;8;8;6;2;25.377;6.62;8.952;25.065;319.17
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;8;8;6;2;26.165;6.763;9.154;24.658;324.438
Meta-Llama-3-8B;vLLM_16;16384;256;8;8;6;2;25.038;10.357;9.802;24.198;330.606
Meta-Llama-3-8B;vLLM_128;16384;256;8;8;6;2;28.021;16.998;6.704;30.111;265.684
Meta-Llama-3-8B;FLASH_PAGED_16;16384;256;1;1;6;2;26.185;2.834;8.411;23.826;41.971
Meta-Llama-3-8B;vLLM_128;16384;256;1;1;6;2;25.58;4.449;8.343;22.836;43.791
Meta-Llama-3-8B;FLASH_vATTN_v2;16384;256;1;1;6;2;24.17;2.66;7.859;23.446;42.651
Meta-Llama-3-8B;vLLM_16;16384;256;1;1;6;2;25.356;3.207;8.364;22.896;43.676
Meta-Llama-3-8B;FLASH_PAGED_128;16384;256;1;1;6;2;26.158;2.787;8.28;23.664;42.258


==> graphs/eval_decode_throughput_bars/Yi-34B-200K/data.csv <==
model;attn;ptokens;dtokens;nreqs;bs;qps;tp;model_latency;attn_latency;cpu_latency;batch_latency;throughput
Yi-34B-200K;FLASH_vATTN_v2;16384;256;4;4;6;2;47.285;7.711;9.138;40.732;98.203
Yi-34B-200K;vLLM_128;16384;256;4;4;6;2;59.403;27.082;5.243;60.132;66.52
Yi-34B-200K;FLASH_PAGED_128;16384;256;4;4;6;2;48.667;7.773;9.458;40.029;99.928
Yi-34B-200K;FLASH_PAGED_16;16384;256;4;4;6;2;47.785;8.086;9.571;40.573;98.588
Yi-34B-200K;vLLM_16;16384;256;4;4;6;2;47.236;14.961;7.278;48.215;82.962
Yi-34B-200K;vLLM_16;16384;256;16;16;6;2;88.243;55.086;7.632;91.596;174.68
Yi-34B-200K;FLASH_PAGED_128;16384;256;16;16;6;2;54.832;21.116;6.727;56.936;281.017
Yi-34B-200K;vLLM_128;16384;256;16;16;6;2;130.005;97.028;6.901;132.101;121.119
Yi-34B-200K;FLASH_vATTN_v2;16384;256;16;16;6;2;55.293;21.582;5.981;57.525;278.14
Yi-34B-200K;FLASH_PAGED_16;16384;256;16;16;6;2;55.204;21.871;7.196;58.429;273.837
Yi-34B-200K;vLLM_128;16384;256;24;24;6;2;106.368;73.438;6.504;107.804;222.626
Yi-34B-200K;vLLM_16;16384;256;24;24;6;2;74.776;41.641;6.849;77.203;310.869
Yi-34B-200K;FLASH_PAGED_128;16384;256;24;24;6;2;52.074;16.331;8.263;50.777;472.655
Yi-34B-200K;FLASH_PAGED_16;16384;256;24;24;6;2;52.223;17.044;8.575;51.892;462.499
Yi-34B-200K;vLLM_128;16384;256;2;2;6;2;47.551;15.2;8.46;48.151;41.536
Yi-34B-200K;vLLM_16;16384;256;2;2;6;2;46.247;9.634;9.352;41.649;48.02
Yi-34B-200K;FLASH_PAGED_16;16384;256;2;2;6;2;49.245;5.945;9.371;38.88;51.44
Yi-34B-200K;FLASH_PAGED_128;16384;256;2;2;6;2;49.246;5.668;9.264;39.219;50.996
Yi-34B-200K;FLASH_vATTN_v2;16384;256;2;2;6;2;46.924;5.569;9.137;38.249;52.289
Yi-34B-200K;vLLM_16;16384;256;32;32;6;2;88.687;55.158;7.657;92.122;347.365
Yi-34B-200K;vLLM_128;16384;256;32;32;6;2;130.192;96.959;6.971;132.558;241.404
Yi-34B-200K;FLASH_PAGED_128;16384;256;32;32;6;2;55.826;22.39;6.785;58.312;548.772
Yi-34B-200K;FLASH_PAGED_16;16384;256;32;32;6;2;56.287;22.99;7.149;59.392;538.793
Yi-34B-200K;FLASH_PAGED_16;16384;256;8;8;6;2;48.463;12.839;10.427;46.143;173.374
Yi-34B-200K;FLASH_vATTN_v2;16384;256;8;8;6;2;46.489;12.383;8.78;46.481;172.113
Yi-34B-200K;FLASH_PAGED_128;16384;256;8;8;6;2;48.964;12.189;9.913;45.255;176.776
Yi-34B-200K;vLLM_16;16384;256;8;8;6;2;60.438;27.95;6.052;62.07;128.887
Yi-34B-200K;vLLM_128;16384;256;8;8;6;2;82.662;50.262;5.577;83.784;95.484
Yi-34B-200K;FLASH_PAGED_16;16384;256;1;1;6;2;48.585;4.649;9.167;37.183;26.894
Yi-34B-200K;vLLM_128;16384;256;1;1;6;2;46.701;9.909;9.137;41.729;23.964
Yi-34B-200K;FLASH_vATTN_v2;16384;256;1;1;6;2;46.636;4.543;9.0;37.974;26.334
Yi-34B-200K;vLLM_16;16384;256;1;1;6;2;45.299;6.4;9.202;38.212;26.17
Yi-34B-200K;FLASH_PAGED_128;16384;256;1;1;6;2;47.983;4.49;9.083;39.657;25.216


==> graphs/eval_decode_throughput_bars/Yi-6B-200K/data.csv <==
model;attn;ptokens;dtokens;nreqs;bs;qps;tp;model_latency;attn_latency;cpu_latency;batch_latency;throughput
Yi-6B-200K;FLASH_PAGED_128;16384;256;4;4;6;1;17.753;5.482;2.818;13.474;296.868
Yi-6B-200K;vLLM_128;16384;256;4;4;6;1;25.368;15.779;2.682;25.629;156.073
Yi-6B-200K;FLASH_PAGED_16;16384;256;4;4;6;1;18.019;5.751;3.205;14.039;284.921
Yi-6B-200K;vLLM_16;16384;256;4;4;6;1;18.441;8.806;3.047;19.061;209.853
Yi-6B-200K;FLASH_vATTN_v2;16384;256;4;4;6;1;15.863;4.671;2.494;13.856;288.684
Yi-6B-200K;vLLM_16;16384;256;16;16;6;1;41.899;32.192;5.152;44.852;356.729
Yi-6B-200K;vLLM_128;16384;256;16;16;6;1;67.919;58.236;3.983;69.574;229.971
Yi-6B-200K;FLASH_vATTN_v2;16384;256;16;16;6;1;21.27;11.278;3.601;22.751;703.266
Yi-6B-200K;FLASH_PAGED_128;16384;256;16;16;6;1;21.133;11.329;4.017;22.708;704.597
Yi-6B-200K;FLASH_PAGED_16;16384;256;16;16;6;1;21.512;11.751;5.137;24.252;659.739
Yi-6B-200K;vLLM_16;16384;256;2;2;6;1;16.161;6.067;2.694;14.68;136.24
Yi-6B-200K;FLASH_PAGED_16;16384;256;2;2;6;1;17.905;4.4;2.787;12.258;163.159
Yi-6B-200K;FLASH_PAGED_128;16384;256;2;2;6;1;17.09;4.055;2.53;11.913;167.884
Yi-6B-200K;vLLM_128;16384;256;2;2;6;1;18.539;8.942;2.48;18.57;107.701
Yi-6B-200K;FLASH_vATTN_v2;16384;256;2;2;6;1;16.714;3.829;2.377;12.27;162.999
Yi-6B-200K;vLLM_128;16384;256;8;8;6;1;39.599;29.997;3.191;40.281;198.605
Yi-6B-200K;FLASH_PAGED_128;16384;256;8;8;6;1;17.605;7.278;3.184;16.607;481.725
Yi-6B-200K;vLLM_16;16384;256;8;8;6;1;26.156;16.518;3.731;27.417;291.79
Yi-6B-200K;FLASH_PAGED_16;16384;256;8;8;6;1;17.435;7.43;3.804;17.435;458.847
Yi-6B-200K;FLASH_vATTN_v2;16384;256;8;8;6;1;16.436;6.528;2.799;17.011;470.284
Yi-6B-200K;FLASH_vATTN_v2;16384;256;1;1;6;1;16.338;3.189;2.215;11.648;85.852
Yi-6B-200K;vLLM_16;16384;256;1;1;6;1;15.4;4.379;2.378;12.644;79.089
Yi-6B-200K;vLLM_128;16384;256;1;1;6;1;16.288;6.364;2.376;15.003;66.653
Yi-6B-200K;FLASH_PAGED_128;16384;256;1;1;6;1;16.429;3.372;2.321;11.379;87.881
Yi-6B-200K;FLASH_PAGED_16;16384;256;1;1;6;1;17.655;3.692;2.523;11.406;87.673
Yi-6B-200K;FLASH_PAGED_16;16384;256;32;32;6;1;36.203;26.126;7.878;41.907;763.596
Yi-6B-200K;vLLM_16;16384;256;32;32;6;1;74.276;64.144;8.092;79.82;400.902
Yi-6B-200K;FLASH_PAGED_128;16384;256;32;32;6;1;35.182;25.163;6.375;39.165;817.056
Yi-6B-200K;vLLM_128;16384;256;32;32;6;1;125.171;115.124;6.518;129.407;247.282
Yi-6B-200K;FLASH_vATTN_v2;16384;256;32;32;6;1;35.642;25.195;4.575;38.264;836.295
Yi-6B-200K;vLLM_16;16384;256;24;24;6;1;58.1;48.242;6.707;62.481;384.117
Yi-6B-200K;FLASH_PAGED_128;16384;256;24;24;6;1;26.502;16.443;4.945;28.952;828.958
Yi-6B-200K;FLASH_PAGED_16;16384;256;24;24;6;1;27.401;17.332;6.633;31.595;759.614
Yi-6B-200K;vLLM_128;16384;256;24;24;6;1;96.42;86.634;4.951;98.749;243.04
Yi-6B-200K;FLASH_vATTN_v2;16384;256;24;24;6;1;27.261;16.906;4.171;29.408;816.104


==> graphs/eval_decode_throughput_lines/Llama-3-8B/data.csv <==
cl;bs;vLLM;FA_Paged;FI_Paged;FA_vAttention
16K;1;43.6;44.4;42.4;44.4
16K;2;86.5;86.4;85;87.3
16K;4;166.8;169;159.7;174
16K;8;330.6;344;318;339
16K;12;421;456;466;485
16K;16;483.6;637.8;602;643
16K;32;511;791;796;805

==> graphs/eval_decode_throughput_lines/Yi-34B/data.csv <==
cl;bs;vLLM;FA_Paged;FI_Paged;FA_vAttention
16K;1;26;25.1;24.4;24.9
16K;2;48.02;48.5;46.9;48.8
16K;4;82.9;93.1;87.2;92.8
16K;8;128.9;165.3;146.2;163.3
16K;12;154;214;187;221
16K;16;174.7;265;241;266

==> graphs/eval_decode_throughput_lines/Yi-6B/data.csv <==
cl;bs;vLLM;FA_Paged;FI_Paged;FA_vAttention
16K;1;79;72.6;66.99;73.6
16K;2;136.2;141.9;135.3;139.8
16K;4;209.8;254.4;237;255
16K;8;291.8;424;366;425
16K;12;323;519;445;558
16K;16;356.7;630.8;542;642
16K;32;400.9;797;759;795

==> graphs/eval_makespan/llama-3-8B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	108.84451	106.1926881	135.7202599
500	65536	321.7923031	291.7556647	367.7439549
500	131072	1120.141459	943.3888461	1140.046123
100	32768	132.3312761	130.4107718	162.7081307
100	65536	418.7071064	392.2574928	476.4447883
100	131072	1505.41635	1351.232335	1578.536389
50	32768	164.2159728	161.916728	199.5836689
50	65536	542.6102586	517.3736386	616.6060548
50	131072	2011.54247	1852.599006	2145.243826

==> graphs/eval_makespan/v0/llama-3-8B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	108.84451	106.1926881	135.7202599
500	65536	321.7923031	291.7556647	367.7439549
500	131072	1120.141459	943.3888461	1140.046123
100	32768	132.3312761	130.4107718	162.7081307
100	65536	418.7071064	392.2574928	476.4447883
100	131072	1505.41635	1351.232335	1578.536389
50	32768	164.2159728	161.916728	199.5836689
50	65536	542.6102586	517.3736386	616.6060548
50	131072	2011.54247	1852.599006	2145.243826

==> graphs/eval_makespan/v0/yi-34B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	504.5171223	479.2290503	562.9387302
500	65536	1434.810643	1297.937065	1488.58375
500	131072	4726.076109	4060.928203	4612.165752
100	32768	664.6936913	643.7495581	745.7556018
100	65536	2061.623529	1934.841999	2188.293556
100	131072	7145.709682	6554.248368	7422.646734
50	32768	858.6025502	836.196314	958.7795806
50	65536	2798.483341	2673.210238	3048.724092
50	131072	10189.17791	9742.614574	10914.02315

==> graphs/eval_makespan/v0/yi-6B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	177.8103888	166.0891182	206.014624
500	65536	557.4820661	483.4067186	588.0756736
500	131072	1993.066075	1633.315262	1929.722503
100	32768	203.7796322	191.9352782	243.8540352
100	65536	656.7827529	587.8920808	734.0517804
100	131072	2378.176194	2042.287392	2521.504037
50	32768	234.9422453	227.509397	292.2513132
50	65536	793.1977279	723.6846409	925.9615634
50	131072	2888.531655	2552.774162	3291.147882

==> graphs/eval_makespan/yi-34B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	504.5171223	479.2290503	562.9387302
500	65536	1434.810643	1297.937065	1488.58375
500	131072	4726.076109	4060.928203	4612.165752
100	32768	664.6936913	643.7495581	745.7556018
100	65536	2061.623529	1934.841999	2188.293556
100	131072	7145.709682	6554.248368	7422.646734
50	32768	858.6025502	836.196314	958.7795806
50	65536	2798.483341	2673.210238	3048.724092
50	131072	10189.17791	9742.614574	10914.02315

==> graphs/eval_makespan/yi-6B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	177.8103888	166.0891182	206.014624
500	65536	557.4820661	483.4067186	588.0756736
500	131072	1993.066075	1633.315262	1929.722503
100	32768	203.7796322	191.9352782	243.8540352
100	65536	656.7827529	587.8920808	734.0517804
100	131072	2378.176194	2042.287392	2521.504037
50	32768	234.9422453	227.509397	292.2513132
50	65536	793.1977279	723.6846409	925.9615634
50	131072	2888.531655	2552.774162	3291.147882

==> graphs/eval_makespan_arxiv/data.csv <==
model;FI_Paged;FA_Paged;FA_vAttention
yi-6b;155;153;130
llama-3-8b;100;93.9;81.3
yi-34b;333;328;291

==> graphs/eval_makespan_arxiv/v0/llama-3-8B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	108.84451	106.1926881	135.7202599
500	65536	321.7923031	291.7556647	367.7439549
500	131072	1120.141459	943.3888461	1140.046123
100	32768	132.3312761	130.4107718	162.7081307
100	65536	418.7071064	392.2574928	476.4447883
100	131072	1505.41635	1351.232335	1578.536389
50	32768	164.2159728	161.916728	199.5836689
50	65536	542.6102586	517.3736386	616.6060548
50	131072	2011.54247	1852.599006	2145.243826

==> graphs/eval_makespan_arxiv/v0/yi-34B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	504.5171223	479.2290503	562.9387302
500	65536	1434.810643	1297.937065	1488.58375
500	131072	4726.076109	4060.928203	4612.165752
100	32768	664.6936913	643.7495581	745.7556018
100	65536	2061.623529	1934.841999	2188.293556
100	131072	7145.709682	6554.248368	7422.646734
50	32768	858.6025502	836.196314	958.7795806
50	65536	2798.483341	2673.210238	3048.724092
50	131072	10189.17791	9742.614574	10914.02315

==> graphs/eval_makespan_arxiv/v0/yi-6B.csv <==
p_d	cl	FA_Paged	FA_vAttention	FI_Paged
500	32768	177.8103888	166.0891182	206.014624
500	65536	557.4820661	483.4067186	588.0756736
500	131072	1993.066075	1633.315262	1929.722503
100	32768	203.7796322	191.9352782	243.8540352
100	65536	656.7827529	587.8920808	734.0517804
100	131072	2378.176194	2042.287392	2521.504037
50	32768	234.9422453	227.509397	292.2513132
50	65536	793.1977279	723.6846409	925.9615634
50	131072	2888.531655	2552.774162	3291.147882

==> graphs/eval_makespan_fa3/data.csv <==
model;FA2_Paged;FA2_vAttention;FA3_vAttention
yi-6b;72;65;48
llama-3-8b;53;46;42
yi-34b;161;152;122


==> graphs/eval_mem_allocation/data.csv <==
config;64KB;128KB;256KB;2MB
TP-1;7.59;14.56;27.04;35.17
TP-2;15.18;29.12;54.08;70.34

==> graphs/eval_pagesize/decode.csv <==
model;bs;cl;2MB;64KB
llama-3-8B;1;32K;1;1.00
llama-3-8B;2;32K;1;1.00
llama-3-8B;4;32K;1;1.02
llama-3-8B;8;32K;1;1.02
llama-3-8B;16;32K;1;1.00

==> graphs/eval_pagesize/gpt-3/data.csv <==
model	batch_size	context_length	KV_Cache_size_(MB)	2MB	64KB	Normalized
gpt-3-175B	1	1024	0	0.026	0.026	1.00
gpt-3-175B	1	2048	0	0.035	0.036	1.03
gpt-3-175B	1	4096	6	0.047	0.047	1.00
gpt-3-175B	1	8192	12	0.065	0.066	1.02
gpt-3-175B	1	16384	24	0.112	0.111	0.99
gpt-3-175B	1	32768	48	0.178	0.182	1.02
gpt-3-175B	2	1024	96	0.033	0.034	1.03
gpt-3-175B	2	2048	192	0.043	0.043	1.00
gpt-3-175B	2	4096	12	0.071	0.071	1.00
gpt-3-175B	2	8192	24	0.117	0.118	1.01
gpt-3-175B	2	16384	48	0.177	0.173	0.98
gpt-3-175B	2	32768	96	0.319	0.319	1.00
gpt-3-175B	4	1024	192	0.041	0.041	1.00
gpt-3-175B	4	2048	384	0.062	0.062	1.00
gpt-3-175B	4	4096	24	0.097	0.098	1.01
gpt-3-175B	4	8192	48	0.171	0.171	1.00
gpt-3-175B	4	16384	96	0.31	0.323	1.04
gpt-3-175B	4	32768	192	0.606	0.606	1.00
gpt-3-175B	8	1024	384	0.061	0.061	1.00
gpt-3-175B	8	2048	768	0.097	0.097	1.00
gpt-3-175B	8	4096	48	0.17	0.173	1.02
gpt-3-175B	8	8192	96	0.315	0.314	1.00
gpt-3-175B	8	16384	192	0.613	0.604	0.99
gpt-3-175B	8	32768	384	1.183	1.184	1.00
gpt-3-175B	16	1024	768	0.147	0.147	1.00
gpt-3-175B	16	2048	1536	0.284	0.277	0.98
gpt-3-175B	16	4096	96	0.55	0.537	0.98
gpt-3-175B	16	8192	192	1.052	1.044	0.99
gpt-3-175B	16	16384	384	1.936	2.007	1.04
gpt-3-175B	16	32768	768	3.616	3.609	1.00
gpt-3-175B	32	1024	1536	0.28	0.275	0.98
gpt-3-175B	32	2048	3072	0.552	0.539	0.98
gpt-3-175B	32	4096	192	1.054	1.044	0.99
gpt-3-175B	32	8192	384	2.126	1.948	0.92
gpt-3-175B	32	16384	768	3.422	3.584	1.05
gpt-3-175B	32	32768	1536	6.17	5.968	0.97
gpt-3-175B	64	1024	3072	0.545	0.533	0.98
gpt-3-175B	64	2048	6144	1.07	1.082	1.01
gpt-3-175B	64	4096	384	2.092	1.972	0.94
gpt-3-175B	64	8192	768	3.604	3.738	1.04
gpt-3-175B	64	16384	1536	6.1	5.97	0.98
gpt-3-175B	64	32768	3072	10.545	10.9	1.03

==> graphs/eval_pagesize/prefill.csv <==
model;bs;cl;2MB;64KB
llama-3-8B;1;2K;1;1.02
llama-3-8B;1;4K;1;1.00
llama-3-8B;1;8K;1;1.00
llama-3-8B;1;16K;1;1.01
llama-3-8B;1;32K;1;0.98

==> graphs/eval_prefill_throughput/Llama-3-8B/attention.csv <==
cl;FA_Paged;FA_vAttention;FI_Paged;FI_vAttention
1K;0.001875968;0.002809856;0.002482176;0.003067904
2K;0.004866048;0.005296128;0.005697536;0.00610304
4K;0.015757312;0.015998976;0.017625088;0.016089088
8K;0.055721984;0.050737152;0.055816192;0.051073024
16K;0.204824575;0.178552832;0.197828608;0.179200003
32K;0.797683708;0.674164742;0.758427643;0.67941581
64K;3.35488208;2.746118073;2.964156433;2.809729034
128K;15.37718665;11.58968103;12.76980835;11.36291846
192K;35.60898486;26.87065649;29.69839185;26.70940186

==> graphs/eval_prefill_throughput/Llama-3-8B/data.csv <==
cl;FA_Paged;FI_Paged;FI_vAttention;FA_vAttention
1K;19985;16690;18551;19086
2K;22337;18488;20414;21995
4K;23057;19120;22148;22992
8K;22295;16977;21081;22492
16K;20189;15288;20783;20874
32K;16249;13058;17321;17331
64K;11000;9835;12448;12535
128K;6415;6448;7823;7810
192K;4538;4802;5669;5649


==> graphs/eval_prefill_throughput/Yi-34B/attention.csv <==
cl;FA_Paged;FA_vAttention;FI_Paged;FI_vAttention
1K;0.00609024;0.00718848;0.00642816;0.00686592
2K;0.01661952;0.01730304;0.01663488;0.01736448
4K;0.0567936;0.0523776;0.05473536;0.05169408
8K;0.202836481;0.178007038;0.19252992;0.174382077
16K;0.785402884;0.671493115;0.742932487;0.66379775
32K;3.155681276;2.630691805;2.891504631;2.673515539
64K;13.15259892;10.28806652;11.17799423;10.11918331
128K;56.87412432;43.21795572;46.65470175;42.50337052
192K;131.7703913;98.83852003;104.6962558;96.52333011

==> graphs/eval_prefill_throughput/Yi-34B/data.csv <==
cl;FA_Paged;FI_Paged;FI_vAttention;FA_vAttention
1K;4333;4057;4245;4271
2K;5167;4797;5094;5131
4K;5143;4769;5124;5148
8K;4853;4343;4906;4928
16K;4323;3856;4469;4471
32K;3518;3196;3738;3741
64K;2565;2519;2880;2877
128K;1583;1724;1945;1724
192K;1151;1321;1460;1321

==> graphs/eval_prefill_throughput/Yi-6B/attention.csv <==
cl;FA_Paged;FA_vAttention;FI_Paged;FI_vAttention
1K;0.003072;0.003776512;0.003293184;0.003620864
2K;0.008364032;0.008863744;0.008749056;0.00884736
4K;0.02936832;0.026484736;0.028950528;0.026533888
8K;0.110911488;0.094265343;0.097370111;0.093896704
16K;0.415424507;0.346882057;0.381878273;0.345767929
32K;1.635909637;1.347190765;1.483063293;1.348993011
64K;6.988324829;5.450465332;5.954084839;5.405376465
128K;30.31848584;23.16309277;25.41590137;23.32337793
192K;69.99099023;53.56746387;58.31963477;53.64038184

==> graphs/eval_prefill_throughput/Yi-6B/data.csv <==
cl;FA_Paged;FI_Paged;FI_vAttention;FA_vAttention
1K;15257;13465;14654;14954
2K;16806;14809;16397;16660
4K;16516;14615;16441;16640
8K;15247;12784;15631;15697
16K;12872;10890;13633;13683
32K;9689;8653;10634;10631
64K;6165;6006;7229;7116
128K;3455;3707;4269;4293
192K;2412;2692;3020;3045

==> graphs/eval_prefill_time/data.csv <==
model;vLLM;vAttn-64KB;vAttn-128KB;vAttn-256KB;vAttn-2MB;vAttn
Yi-6B;1.29;1.39;1.33;1.31;1.31;1.29
Llama-3-8B;1.46;1.68;1.56;1.51;1.5;1.46
Yi-34B;3.24;3.46;3.34;3.29;3.31;3.24

==> graphs/gqa_latency/data.csv <==
model;bs;cl;vLLM;FLASH;FLASH_PAGED
yi-6B;1;16K;74;72;67
yi-6B;2;16K;130;86;97
yi-6B;4;16K;244;141;155
yi-6B;8;16K;470;239;286
yi-34B;1;16K;70;70;67
yi-34B;2;16K;122;87;97
yi-34B;4;16K;222;135;157
yi-34B;8;16K;418;226;285
llama2-70B;1;16K;26;49;100
llama2-70B;2;16K;41;41;100
llama2-70B;4;16K;76;46;100
llama2-70B;8;16K;138;65;100

==> graphs/prefill_overhead/llama.csv <==
CL;Prefill;2MB;4MB;8MB;16MB;CudaMalloc;TorchCachingAlloc
1K;250;12;6;3;1.5;1;1
2K;500;24;12;6;3;2;2
4K;1000;48;24;12;6;4;4
8K;2000;96;48;24;12;8;8
16K;4000;192;96;48;24;16;16
32K;8000;384;192;96;48;32;32

==> graphs/prefill_overhead/sc.csv <==
CL;Prefill;2MB;4MB;8MB;16MB;CudaMalloc;TorchCachingAlloc
1K;250;12;6;3;1.5;1;1
2K;500;24;12;6;3;2;2
4K;1000;48;24;12;6;4;4
8K;2000;96;48;24;12;8;8
16K;4000;192;96;48;24;16;16
32K;8000;384;192;96;48;32;32

==> graphs/prefill_overhead/yi.csv <==
CL;Prefill;2MB;4MB;8MB;16MB;CudaMalloc;TorchCachingAlloc
1K;250;12;6;3;1.5;1;1
2K;500;24;12;6;3;2;2
4K;1000;48;24;12;6;4;4
8K;2000;96;48;24;12;8;8
16K;4000;192;96;48;24;16;16
32K;8000;384;192;96;48;32;32
